A pressure-robust Discrete de Rham scheme for the Navier-Stokes equations

In this work we design and analyse a Discrete de Rham (DDR) method for the incompressible Navier-Stokes equations. Our focus is, more specifically, on the SDDR variant, where a reduction in the number of unknowns is obtained using serendipity techniques. The main features of the DDR approach are the support of general meshes and arbitrary approximation orders. The method we develop is based on the curl-curl formulation of the momentum equation and, through compatibility with the Helmholtz-Hodge decomposition, delivers pressure-robust error estimates for the velocity. It also enables non-standard boundary conditions, such as imposing the value of the pressure on the boundary. In-depth numerical validation on a complete panel of tests including general polyhedral meshes is provided. The paper also contains an appendix where bounds on DDR potential reconstructions and differential operators are proved in the more general framework of Polytopal Exterior Calculus.

==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/data_rates.dat <==
Deg  MeshSize      E_HcurlVel    Rate1  E_L2Pre       Rate2  E_L2GradPre   Rate3  E_cHcurlVel   Rate4  E_cL2Pre      Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    4.330127e-01  9.170414e-01  --     6.642911e-01  --     9.255126e-01  --     9.057162e-01  --     6.642158e-01  --     2.345069e-01  --     9.170414e-01   9.255126e-01    9.057162e-01    2.345069e-01
0    2.165064e-01  8.158792e-01  0.17   6.701176e-01  -0.01  9.376273e-01  -0.02  8.122224e-01  0.16   6.701113e-01  -0.01  2.102799e-01  0.16   8.158792e-01   9.376273e-01    8.122224e-01    2.102799e-01
0    1.082532e-01  7.697827e-01  0.08   6.788496e-01  -0.02  9.442163e-01  -0.01  7.686496e-01  0.08   6.788491e-01  -0.02  1.991491e-01  0.08   7.697827e-01   9.442163e-01    7.686496e-01    1.991491e-01
0    5.412659e-02  7.481740e-01  0.04   6.857189e-01  -0.01  9.467502e-01  -0.00  7.478107e-01  0.04   6.857188e-01  -0.01  1.923608e-01  0.05   7.481740e-01   9.467502e-01    7.478107e-01    1.923608e-01
0    3.608516e-02  7.409845e-01  0.02   6.884328e-01  -0.01  9.474594e-01  -0.00  7.407912e-01  0.02   6.884327e-01  -0.01  1.898110e-01  0.03   7.409845e-01   9.474594e-01    7.407912e-01    1.898110e-01
0    2.706329e-02  7.373581e-01  0.02   6.898755e-01  -0.01  9.477902e-01  -0.00  7.372321e-01  0.02   6.898755e-01  -0.01  1.884745e-01  0.02   7.373581e-01   9.477902e-01    7.372321e-01    1.884745e-01


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/norms.dat <==
Deg  MeshSize      discN_HCurlVel          discN_HGradPre
0    4.330127e-01  9.1704141682475626e-01  3.2943207544040870e-01
0    2.165064e-01  8.1587920326220031e-01  3.1093258497726772e-01
0    1.082532e-01  7.6978266035313836e-01  2.9881443617555958e-01
0    5.412659e-02  7.4817404617425287e-01  2.9044110776435111e-01
0    3.608516e-02  7.4098453119537477e-01  2.8721192020918040e-01
0    2.706329e-02  7.3735811070904755e-01  2.8550729746715497e-01


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-1.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 4.330127e-01
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 300
DimSXGrad: 125
SizeSCsystem: 417
E_HcurlVel: 9.170414e-01
E_HgradPre: 8.676121e-01
E_L2Vel: 2.067671e-01
E_L2CurlVel: 8.934273e-01
E_L2Pre: 6.642911e-01
E_L2GradPre: 9.255126e-01
absE_HcurlVel: 9.170414e-01
absE_HgradPre: 1.001832e+00
absE_L2Vel: 2.067671e-01
absE_L2CurlVel: 8.934273e-01
absE_L2Pre: 3.835287e-01
absE_L2GradPre: 9.255126e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962573e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 2.0676705846794668e-01
discN_L2CurlVel: 8.9342730185755415e-01
discN_HCurlVel: 9.1704141682475626e-01
discN_L2Pre: 2.3136987003454246e-01
discN_L2GradPre: 2.3450687744536206e-01
discN_HGradPre: 3.2943207544040870e-01
E_cHcurlVel: 9.057162e-01
E_cHgradPre: 7.785648e-01
E_cL2Vel: 1.835527e-01
E_cL2CurlVel: 8.869218e-01
E_cL2Pre: 6.642158e-01
E_cL2GradPre: 2.345069e-01
absE_cHcurlVel: 9.057162e-01
absE_cHgradPre: 4.495046e-01
absE_cL2Vel: 1.835527e-01
absE_cL2CurlVel: 8.869218e-01
absE_cL2Pre: 3.834852e-01
absE_cL2GradPre: 2.345069e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962562e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.503054e-11
TotNewton: 29
ItNewtonMax: 1000
TwallNewton: 3.764619e-01
TprocNewton: 9.480000e+00


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-2.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 2.165064e-01
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 1944
DimSXGrad: 729
SizeSCsystem: 2652
E_HcurlVel: 8.158792e-01
E_HgradPre: 8.784208e-01
E_L2Vel: 1.957661e-01
E_L2CurlVel: 7.920445e-01
E_L2Pre: 6.701176e-01
E_L2GradPre: 9.376273e-01
absE_HcurlVel: 8.158792e-01
absE_HgradPre: 1.014313e+00
absE_L2Vel: 1.957661e-01
absE_L2CurlVel: 7.920445e-01
absE_L2Pre: 3.868926e-01
absE_L2GradPre: 9.376273e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962584e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9576610078428133e-01
discN_L2CurlVel: 7.9204451143826593e-01
discN_HCurlVel: 8.1587920326220031e-01
discN_L2Pre: 2.2904461527740524e-01
discN_L2GradPre: 2.1027990063976920e-01
discN_HGradPre: 3.1093258497726772e-01
E_cHcurlVel: 8.122224e-01
E_cHgradPre: 7.626939e-01
E_cL2Vel: 1.890376e-01
E_cL2CurlVel: 7.899177e-01
E_cL2Pre: 6.701113e-01
E_cL2GradPre: 2.102799e-01
absE_cHcurlVel: 8.122224e-01
absE_cHgradPre: 4.403415e-01
absE_cL2Vel: 1.890376e-01
absE_cL2CurlVel: 7.899177e-01
absE_cL2Pre: 3.868889e-01
absE_cL2GradPre: 2.102799e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962573e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 3.649558e-13
TotNewton: 24
ItNewtonMax: 1000
TwallNewton: 2.010124e+00
TprocNewton: 5.231000e+01


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-3.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 1.082532e-01
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 13872
DimSXGrad: 4913
SizeSCsystem: 18720
E_HcurlVel: 7.697827e-01
E_HgradPre: 8.853629e-01
E_L2Vel: 1.930495e-01
E_L2CurlVel: 7.451827e-01
E_L2Pre: 6.788496e-01
E_L2GradPre: 9.442163e-01
absE_HcurlVel: 7.697827e-01
absE_HgradPre: 1.022329e+00
absE_L2Vel: 1.930495e-01
absE_L2CurlVel: 7.451827e-01
absE_L2Pre: 3.919340e-01
absE_L2GradPre: 9.442163e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962540e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9304948885071768e-01
discN_L2CurlVel: 7.4518268836227797e-01
discN_HCurlVel: 7.6978266035313836e-01
discN_L2Pre: 2.2277725996674350e-01
discN_L2GradPre: 1.9914908914837537e-01
discN_HGradPre: 2.9881443617555958e-01
E_cHcurlVel: 7.686496e-01
E_cHgradPre: 7.614573e-01
E_cL2Vel: 1.907974e-01
E_cL2CurlVel: 7.445929e-01
E_cL2Pre: 6.788491e-01
E_cL2GradPre: 1.991491e-01
absE_cHcurlVel: 7.686496e-01
absE_cHgradPre: 4.396276e-01
absE_cL2Vel: 1.907974e-01
absE_cL2CurlVel: 7.445929e-01
absE_cL2Pre: 3.919337e-01
absE_cL2GradPre: 1.991491e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962551e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 4.936853e-13
TotNewton: 24
ItNewtonMax: 1000
TwallNewton: 2.291915e+01
TprocNewton: 2.015800e+02


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-4.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 5.412659e-02
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 104544
DimSXGrad: 35937
SizeSCsystem: 140256
E_HcurlVel: 7.481740e-01
E_HgradPre: 8.887095e-01
E_L2Vel: 1.922212e-01
E_L2CurlVel: 7.230598e-01
E_L2Pre: 6.857189e-01
E_L2GradPre: 9.467502e-01
absE_HcurlVel: 7.481740e-01
absE_HgradPre: 1.026193e+00
absE_L2Vel: 1.922212e-01
absE_L2CurlVel: 7.230598e-01
absE_L2Pre: 3.959000e-01
absE_L2GradPre: 9.467502e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962895e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9222115467463630e-01
discN_L2CurlVel: 7.2305977004968447e-01
discN_HCurlVel: 7.4817404617425287e-01
discN_L2Pre: 2.1760829441069393e-01
discN_L2GradPre: 1.9236077376391522e-01
discN_HGradPre: 2.9044110776435111e-01
E_cHcurlVel: 7.478107e-01
E_cHgradPre: 7.623767e-01
E_cL2Vel: 1.913812e-01
E_cL2CurlVel: 7.229067e-01
E_cL2Pre: 6.857188e-01
E_cL2GradPre: 1.923608e-01
absE_cHcurlVel: 7.478107e-01
absE_cHgradPre: 4.401584e-01
absE_cL2Vel: 1.913812e-01
absE_cL2CurlVel: 7.229067e-01
absE_cL2Pre: 3.958999e-01
absE_cL2GradPre: 1.923608e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962895e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 8.867717e-13
TotNewton: 25
ItNewtonMax: 1000
TwallNewton: 1.191106e+03
TprocNewton: 4.562250e+03


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-5.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_48x48x48
Degree: 0
MeshSize: 3.608516e-02
NbCells: 110592
NbFaces: 338688
NbEdges: 345744
DimSXCurl: 345744
DimSXGrad: 117649
SizeSCsystem: 462912
E_HcurlVel: 7.409845e-01
E_HgradPre: 8.898002e-01
E_L2Vel: 1.919791e-01
E_L2CurlVel: 7.156830e-01
E_L2Pre: 6.884328e-01
E_L2GradPre: 9.474594e-01
absE_HcurlVel: 7.409845e-01
absE_HgradPre: 1.027453e+00
absE_L2Vel: 1.919791e-01
absE_L2CurlVel: 7.156830e-01
absE_L2Pre: 3.974668e-01
absE_L2GradPre: 9.474594e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918961807e-01
N_L2GradPre: 1.0000000000000508e+00
discN_L2Vel: 1.9197912436554640e-01
discN_L2CurlVel: 7.1568295444188657e-01
discN_HCurlVel: 7.4098453119537477e-01
discN_L2Pre: 2.1555156324812752e-01
discN_L2GradPre: 1.8981098675138139e-01
discN_HGradPre: 2.8721192020918040e-01
E_cHcurlVel: 7.407912e-01
E_cHgradPre: 7.629052e-01
E_cL2Vel: 1.914883e-01
E_cL2CurlVel: 7.156143e-01
E_cL2Pre: 6.884327e-01
E_cL2GradPre: 1.898110e-01
absE_cHcurlVel: 7.407912e-01
absE_cHgradPre: 4.404635e-01
absE_cL2Vel: 1.914883e-01
absE_cL2CurlVel: 7.156143e-01
absE_cL2Pre: 3.974668e-01
absE_cL2GradPre: 1.898110e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962051e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.278803e-12
TotNewton: 26
ItNewtonMax: 1000
TwallNewton: 2.009229e+04
TprocNewton: 7.329269e+04


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/results-6.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_64x64x64
Degree: 0
MeshSize: 2.706329e-02
NbCells: 262144
NbFaces: 798720
NbEdges: 811200
DimSXCurl: 811200
DimSXGrad: 274625
SizeSCsystem: 1084992
E_HcurlVel: 7.373581e-01
E_HgradPre: 8.903436e-01
E_L2Vel: 1.918565e-01
E_L2CurlVel: 7.119607e-01
E_L2Pre: 6.898755e-01
E_L2GradPre: 9.477902e-01
absE_HcurlVel: 7.373581e-01
absE_HgradPre: 1.028080e+00
absE_L2Vel: 1.918565e-01
absE_L2CurlVel: 7.119607e-01
absE_L2Pre: 3.982998e-01
absE_L2GradPre: 9.477902e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918960020e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9185653159301094e-01
discN_L2CurlVel: 7.1196071149573703e-01
discN_HCurlVel: 7.3735811070904755e-01
discN_L2Pre: 2.1445695313364957e-01
discN_L2GradPre: 1.8847448676049008e-01
discN_HGradPre: 2.8550729746715497e-01
E_cHcurlVel: 7.372321e-01
E_cHgradPre: 7.632143e-01
E_cL2Vel: 1.915159e-01
E_cL2CurlVel: 7.119219e-01
E_cL2Pre: 6.898755e-01
E_cL2GradPre: 1.884745e-01
absE_cHcurlVel: 7.372321e-01
absE_cHgradPre: 4.406420e-01
absE_cL2Vel: 1.915159e-01
absE_cL2CurlVel: 7.119219e-01
absE_cL2Pre: 3.982998e-01
absE_cL2GradPre: 1.884745e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918960020e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.387245e-12
TotNewton: 26
ItNewtonMax: 1000
TwallNewton: 1.203748e+05
TprocNewton: 4.437888e+05


==> outputs/pressflux/Cubic-Cells_k0_Re100_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/data_rates.dat <==
Deg  MeshSize      E_HcurlVel    Rate1  E_L2Pre       Rate2  E_L2GradPre   Rate3  E_cHcurlVel   Rate4  E_cL2Pre      Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    4.330127e-01  8.321294e-01  --     6.665665e-01  --     9.387069e-01  --     8.234710e-01  --     6.665638e-01  --     2.160372e-01  --     8.321294e-01   9.387069e-01    8.234710e-01    2.160372e-01
1    2.165064e-01  7.639285e-01  0.12   6.781325e-01  -0.02  9.455344e-01  -0.01  7.629378e-01  0.11   6.781321e-01  -0.02  1.991198e-01  0.12   7.639285e-01   9.455344e-01    7.629378e-01    1.991198e-01
1    1.082532e-01  7.428464e-01  0.04   6.860726e-01  -0.02  9.473605e-01  -0.00  7.426800e-01  0.04   6.860726e-01  -0.02  1.917204e-01  0.05   7.428464e-01   9.473605e-01    7.426800e-01    1.917204e-01
1    5.412659e-02  7.346632e-01  0.02   6.902722e-01  -0.01  9.480351e-01  -0.00  7.346190e-01  0.02   6.902722e-01  -0.01  1.879817e-01  0.03   7.346632e-01   9.480351e-01    7.346190e-01    1.879817e-01
1    3.608516e-02  7.319796e-01  0.01   6.916997e-01  -0.01  9.482505e-01  -0.00  7.319553e-01  0.01   6.916997e-01  -0.01  1.867268e-01  0.02   7.319796e-01   9.482505e-01    7.319553e-01    1.867268e-01


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/norms.dat <==
Deg  MeshSize      discN_HCurlVel          discN_HGradPre
1    4.330127e-01  8.3212936078106892e-01  3.1704939642042340e-01
1    2.165064e-01  7.6392850488020370e-01  2.9929269555561994e-01
1    1.082532e-01  7.4284639599450397e-01  2.8985119006144322e-01
1    5.412659e-02  7.3466319206739272e-01  2.8496765703690669e-01
1    3.608516e-02  7.3197960876456458e-01  2.8332010176181266e-01


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/results-1.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
MeshSize: 4.330127e-01
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 1272
DimSXGrad: 425
SizeSCsystem: 1487
E_HcurlVel: 8.321294e-01
E_HgradPre: 8.786101e-01
E_L2Vel: 1.972765e-01
E_L2CurlVel: 8.084066e-01
E_L2Pre: 6.665665e-01
E_L2GradPre: 9.387069e-01
absE_HcurlVel: 8.321294e-01
absE_HgradPre: 1.014532e+00
absE_L2Vel: 1.972765e-01
absE_L2CurlVel: 8.084066e-01
absE_L2Pre: 3.848423e-01
absE_L2GradPre: 9.387069e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962518e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9727646373340690e-01
discN_L2CurlVel: 8.0840662412597297e-01
discN_HCurlVel: 8.3212936078106892e-01
discN_L2Pre: 2.3205224719223316e-01
discN_L2GradPre: 2.1603720592432568e-01
discN_HGradPre: 3.1704939642042340e-01
E_cHcurlVel: 8.234710e-01
E_cHgradPre: 7.644106e-01
E_cL2Vel: 1.935879e-01
E_cL2CurlVel: 8.003925e-01
E_cL2Pre: 6.665638e-01
E_cL2GradPre: 2.160372e-01
absE_cHcurlVel: 8.234710e-01
absE_cHgradPre: 4.413327e-01
absE_cL2Vel: 1.935879e-01
absE_cL2CurlVel: 8.003925e-01
absE_cL2Pre: 3.848408e-01
absE_cL2GradPre: 2.160372e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962562e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.702588e-11
TotNewton: 30
ItNewtonMax: 1000
TwallNewton: 2.086194e+00
TprocNewton: 5.485000e+01


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/results-2.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
MeshSize: 2.165064e-01
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 8880
DimSXGrad: 2673
SizeSCsystem: 9964
E_HcurlVel: 7.639285e-01
E_HgradPre: 8.862801e-01
E_L2Vel: 1.920718e-01
E_L2CurlVel: 7.393884e-01
E_L2Pre: 6.781325e-01
E_L2GradPre: 9.455344e-01
absE_HcurlVel: 7.639285e-01
absE_HgradPre: 1.023388e+00
absE_L2Vel: 1.920718e-01
absE_L2CurlVel: 7.393884e-01
absE_L2Pre: 3.915200e-01
absE_L2GradPre: 9.455344e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962506e-01
N_L2GradPre: 1.0000000000000011e+00
discN_L2Vel: 1.9207180586468472e-01
discN_L2CurlVel: 7.3938838370668380e-01
discN_HCurlVel: 7.6392850488020370e-01
discN_L2Pre: 2.2344445308465721e-01
discN_L2GradPre: 1.9911979810819269e-01
discN_HGradPre: 2.9929269555561994e-01
E_cHcurlVel: 7.629378e-01
E_cHgradPre: 7.607951e-01
E_cL2Vel: 1.911605e-01
E_cL2CurlVel: 7.386012e-01
E_cL2Pre: 6.781321e-01
E_cL2GradPre: 1.991198e-01
absE_cHcurlVel: 7.629378e-01
absE_cHgradPre: 4.392453e-01
absE_cL2Vel: 1.911605e-01
absE_cL2CurlVel: 7.386012e-01
absE_cL2Pre: 3.915198e-01
absE_cL2GradPre: 1.991198e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962573e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 8.525581e-09
TotNewton: 28
ItNewtonMax: 1000
TwallNewton: 1.285256e+01
TprocNewton: 2.019900e+02


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/results-3.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
MeshSize: 1.082532e-01
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 66144
DimSXGrad: 18785
SizeSCsystem: 72464
E_HcurlVel: 7.428464e-01
E_HgradPre: 8.892654e-01
E_L2Vel: 1.915578e-01
E_L2CurlVel: 7.177231e-01
E_L2Pre: 6.860726e-01
E_L2GradPre: 9.473605e-01
absE_HcurlVel: 7.428464e-01
absE_HgradPre: 1.026835e+00
absE_L2Vel: 1.915578e-01
absE_L2CurlVel: 7.177231e-01
absE_L2Pre: 3.961042e-01
absE_L2GradPre: 9.473605e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962506e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9155775354825427e-01
discN_L2CurlVel: 7.1772306295504373e-01
discN_HCurlVel: 7.4284639599450397e-01
discN_L2Pre: 2.1738671294020720e-01
discN_L2GradPre: 1.9172044600690566e-01
discN_HGradPre: 2.8985119006144322e-01
E_cHcurlVel: 7.426800e-01
E_cHgradPre: 7.622111e-01
E_cL2Vel: 1.912480e-01
E_cL2CurlVel: 7.176335e-01
E_cL2Pre: 6.860726e-01
E_cL2GradPre: 1.917204e-01
absE_cHcurlVel: 7.426800e-01
absE_cHgradPre: 4.400628e-01
absE_cL2Vel: 1.912480e-01
absE_cL2CurlVel: 7.176335e-01
absE_cL2Pre: 3.961042e-01
absE_cL2GradPre: 1.917204e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962551e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.010084e-10
TotNewton: 31
ItNewtonMax: 1000
TwallNewton: 1.460551e+02
TprocNewton: 1.160900e+03


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/results-4.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 1
MeshSize: 5.412659e-02
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 510144
DimSXGrad: 140481
SizeSCsystem: 551680
E_HcurlVel: 7.346632e-01
E_HgradPre: 8.906160e-01
E_L2Vel: 1.915667e-01
E_L2CurlVel: 7.092476e-01
E_L2Pre: 6.902722e-01
E_L2GradPre: 9.480351e-01
absE_HcurlVel: 7.346632e-01
absE_HgradPre: 1.028395e+00
absE_L2Vel: 1.915667e-01
absE_L2CurlVel: 7.092476e-01
absE_L2Pre: 3.985289e-01
absE_L2GradPre: 9.480351e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962895e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9156665707696224e-01
discN_L2CurlVel: 7.0924764481456570e-01
discN_HCurlVel: 7.3466319206739272e-01
discN_L2Pre: 2.1417157585061400e-01
discN_L2GradPre: 1.8798165244185072e-01
discN_HGradPre: 2.8496765703690669e-01
E_cHcurlVel: 7.346190e-01
E_cHgradPre: 7.632084e-01
E_cL2Vel: 1.914368e-01
E_cL2CurlVel: 7.092369e-01
E_cL2Pre: 6.902722e-01
E_cL2GradPre: 1.879817e-01
absE_cHcurlVel: 7.346190e-01
absE_cHgradPre: 4.406386e-01
absE_cL2Vel: 1.914368e-01
absE_cL2CurlVel: 7.092369e-01
absE_cL2Pre: 3.985289e-01
absE_cL2GradPre: 1.879817e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962895e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 2.515660e-12
TotNewton: 46
ItNewtonMax: 1000
TwallNewton: 7.283622e+03
TprocNewton: 8.074010e+04


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/results-5.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_48x48x48
Degree: 1
MeshSize: 3.608516e-02
NbCells: 110592
NbFaces: 338688
NbEdges: 345744
DimSXCurl: 1700640
DimSXGrad: 463393
SizeSCsystem: 1830864
E_HcurlVel: 7.319796e-01
E_HgradPre: 8.910648e-01
E_L2Vel: 1.915573e-01
E_L2CurlVel: 7.064701e-01
E_L2Pre: 6.916997e-01
E_L2GradPre: 9.482505e-01
absE_HcurlVel: 7.319796e-01
absE_HgradPre: 1.028913e+00
absE_L2Vel: 1.915573e-01
absE_L2CurlVel: 7.064701e-01
absE_L2Pre: 3.993530e-01
absE_L2GradPre: 9.482505e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962196e-01
N_L2GradPre: 1.0000000000000473e+00
discN_L2Vel: 1.9155728727159749e-01
discN_L2CurlVel: 7.0647006542405721e-01
discN_HCurlVel: 7.3197960876456458e-01
discN_L2Pre: 2.1308069522622766e-01
discN_L2GradPre: 1.8672679878429713e-01
discN_HGradPre: 2.8332010176181266e-01
E_cHcurlVel: 7.319553e-01
E_cHgradPre: 7.635766e-01
E_cL2Vel: 1.914756e-01
E_cL2CurlVel: 7.064670e-01
E_cL2Pre: 6.916997e-01
E_cL2GradPre: 1.867268e-01
absE_cHcurlVel: 7.319553e-01
absE_cHgradPre: 4.408512e-01
absE_cL2Vel: 1.914756e-01
absE_cL2CurlVel: 7.064670e-01
absE_cL2Pre: 3.993530e-01
absE_cL2GradPre: 1.867268e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962051e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 1.451993e-10
TotNewton: 65
ItNewtonMax: 1000
TwallNewton: 1.294227e+05
TprocNewton: 1.346342e+06


==> outputs/pressflux/Cubic-Cells_k1_Re100_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/data_rates.dat <==
Deg  MeshSize      E_HcurlVel    Rate1  E_L2Pre       Rate2  E_L2GradPre   Rate3  E_cHcurlVel   Rate4  E_cL2Pre      Rate5  E_cL2GradPre  Rate6   absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    4.330127e-01  7.849016e-01  -2.01  6.725487e-01  0.57   9.440402e-01  0.08   7.831592e-01  -2.09  6.725475e-01  0.57   2.022760e-01  -34.36  7.849016e-01   9.440402e-01    7.831592e-01    2.022760e-01
2    2.165064e-01  7.511253e-01  0.06   6.823261e-01  -0.02  9.467677e-01  -0.00  7.509189e-01  0.06   6.823261e-01  -0.02  1.950996e-01  0.05    7.511253e-01   9.467677e-01    7.509189e-01    1.950996e-01
2    1.082532e-01  7.384195e-01  0.02   6.882700e-01  -0.01  9.477488e-01  -0.00  7.383933e-01  0.02   6.882700e-01  -0.01  1.897532e-01  0.04    7.384195e-01   9.477488e-01    7.383933e-01    1.897532e-01
2    5.412659e-02  7.325661e-01  0.01   6.913872e-01  -0.01  9.482086e-01  -0.00  7.325606e-01  0.01   6.913872e-01  -0.01  1.870041e-01  0.02    7.325661e-01   9.482086e-01    7.325606e-01    1.870041e-01


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/norms.dat <==
Deg  MeshSize      discN_HCurlVel          discN_HGradPre
2    4.330127e-01  7.8490155278005969e-01  3.0452618207434118e-01
2    2.165064e-01  7.5112525538574948e-01  2.9424087581096048e-01
2    1.082532e-01  7.3841947341811187e-01  2.8728897991423519e-01
2    5.412659e-02  7.3256611669273153e-01  2.8368266709481171e-01


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/results-1.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
MeshSize: 4.330127e-01
NbCells: 64
NbFaces: 240
NbEdges: 300
DimSXCurl: 2804
DimSXGrad: 725
SizeSCsystem: 2796
E_HcurlVel: 7.849016e-01
E_HgradPre: 8.840189e-01
E_L2Vel: 1.930246e-01
E_L2CurlVel: 7.607969e-01
E_L2Pre: 6.725487e-01
E_L2GradPre: 9.440402e-01
absE_HcurlVel: 7.849016e-01
absE_HgradPre: 1.020777e+00
absE_L2Vel: 1.930246e-01
absE_L2CurlVel: 7.607969e-01
absE_L2Pre: 3.882961e-01
absE_L2GradPre: 9.440402e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962551e-01
N_L2GradPre: 1.0000000000000004e+00
discN_L2Vel: 1.9302458480399992e-01
discN_L2CurlVel: 7.6079692245552122e-01
discN_HCurlVel: 7.8490155278005969e-01
discN_L2Pre: 2.2764140082404413e-01
discN_L2GradPre: 2.0227601983339916e-01
discN_HGradPre: 3.0452618207434118e-01
E_cHcurlVel: 7.831592e-01
E_cHgradPre: 7.583316e-01
E_cL2Vel: 1.923118e-01
E_cL2CurlVel: 7.591802e-01
E_cL2Pre: 6.725475e-01
E_cL2GradPre: 2.022760e-01
absE_cHcurlVel: 7.831592e-01
absE_cHgradPre: 4.378230e-01
absE_cL2Vel: 1.923118e-01
absE_cL2CurlVel: 7.591802e-01
absE_cL2Pre: 3.882955e-01
absE_cL2GradPre: 2.022760e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962562e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 6.923065e-12
TotNewton: 30
ItNewtonMax: 1000
TwallNewton: 7.200254e+00
TprocNewton: 1.801700e+02


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/results-2.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
MeshSize: 2.165064e-01
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimSXCurl: 20104
DimSXGrad: 4617
SizeSCsystem: 19000
E_HcurlVel: 7.511253e-01
E_HgradPre: 8.880704e-01
E_L2Vel: 1.915828e-01
E_L2CurlVel: 7.262817e-01
E_L2Pre: 6.823261e-01
E_L2GradPre: 9.467677e-01
absE_HcurlVel: 7.511253e-01
absE_HgradPre: 1.025455e+00
absE_L2Vel: 1.915828e-01
absE_L2CurlVel: 7.262817e-01
absE_L2Pre: 3.939412e-01
absE_L2GradPre: 9.467677e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962518e-01
N_L2GradPre: 1.0000000000000007e+00
discN_L2Vel: 1.9158280101752762e-01
discN_L2CurlVel: 7.2628174948334323e-01
discN_HCurlVel: 7.5112525538574948e-01
discN_L2Pre: 2.2025857469751126e-01
discN_L2GradPre: 1.9509959833434293e-01
discN_HGradPre: 2.9424087581096048e-01
E_cHcurlVel: 7.509189e-01
E_cHgradPre: 7.614200e-01
E_cL2Vel: 1.914453e-01
E_cL2CurlVel: 7.261047e-01
E_cL2Pre: 6.823261e-01
E_cL2GradPre: 1.950996e-01
absE_cHcurlVel: 7.509189e-01
absE_cHgradPre: 4.396060e-01
absE_cL2Vel: 1.914453e-01
absE_cL2CurlVel: 7.261047e-01
absE_cL2Pre: 3.939411e-01
absE_cL2GradPre: 1.950996e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962573e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 6.979085e-09
TotNewton: 29
ItNewtonMax: 1000
TwallNewton: 4.018894e+01
TprocNewton: 3.432200e+02


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/results-3.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
MeshSize: 1.082532e-01
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimSXCurl: 151952
DimSXGrad: 32657
SizeSCsystem: 139248
E_HcurlVel: 7.384195e-01
E_HgradPre: 8.899998e-01
E_L2Vel: 1.915532e-01
E_L2CurlVel: 7.131414e-01
E_L2Pre: 6.882700e-01
E_L2GradPre: 9.477488e-01
absE_HcurlVel: 7.384195e-01
absE_HgradPre: 1.027683e+00
absE_L2Vel: 1.915532e-01
absE_L2CurlVel: 7.131414e-01
absE_L2Pre: 3.973729e-01
absE_L2GradPre: 9.477488e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962529e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9155315202696105e-01
discN_L2CurlVel: 7.1314143665307905e-01
discN_HCurlVel: 7.3841947341811187e-01
discN_L2Pre: 2.1570503937083355e-01
discN_L2GradPre: 1.8975324495298881e-01
discN_HGradPre: 2.8728897991423519e-01
E_cHcurlVel: 7.383933e-01
E_cHgradPre: 7.627152e-01
E_cL2Vel: 1.915133e-01
E_cL2CurlVel: 7.131251e-01
E_cL2Pre: 6.882700e-01
E_cL2GradPre: 1.897532e-01
absE_cHcurlVel: 7.383933e-01
absE_cHgradPre: 4.403538e-01
absE_cL2Vel: 1.915133e-01
absE_cL2CurlVel: 7.131251e-01
absE_cL2Pre: 3.973729e-01
absE_cL2GradPre: 1.897532e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962551e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 7.695290e-11
TotNewton: 41
ItNewtonMax: 1000
TwallNewton: 6.859997e+02
TprocNewton: 7.691070e+03


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/results-4.txt <==
Solution: 5
Boundary conditions: M1
Reynolds: 1.000000e+02
PressureScaling: 1.000000e+00
NaviderScaling: 1.000000e+00
StabilisationParameter: 1.000000e-01
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 2
MeshSize: 5.412659e-02
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimSXCurl: 1180960
DimSXGrad: 245025
SizeSCsystem: 1064416
E_HcurlVel: 7.325661e-01
E_HgradPre: 8.909707e-01
E_L2Vel: 1.915551e-01
E_L2CurlVel: 7.070783e-01
E_L2Pre: 6.913872e-01
E_L2GradPre: 9.482086e-01
absE_HcurlVel: 7.325661e-01
absE_HgradPre: 1.028804e+00
absE_L2Vel: 1.915551e-01
absE_L2CurlVel: 7.070783e-01
absE_L2Pre: 3.991726e-01
absE_L2GradPre: 9.482086e-01
N_L2Vel: 0.0000000000000000e+00
N_L2CurlVel: 0.0000000000000000e+00
N_L2Pre: 5.7735026918962895e-01
N_L2GradPre: 1.0000000000000000e+00
discN_L2Vel: 1.9155511441531495e-01
discN_L2CurlVel: 7.0707832201786835e-01
discN_HCurlVel: 7.3256611669273153e-01
discN_L2Pre: 2.1331979214516783e-01
discN_L2GradPre: 1.8700406917810147e-01
discN_HGradPre: 2.8368266709481171e-01
E_cHcurlVel: 7.325606e-01
E_cHgradPre: 7.634971e-01
E_cL2Vel: 1.915402e-01
E_cL2CurlVel: 7.070767e-01
E_cL2Pre: 6.913872e-01
E_cL2GradPre: 1.870041e-01
absE_cHcurlVel: 7.325606e-01
absE_cHgradPre: 4.408053e-01
absE_cL2Vel: 1.915402e-01
absE_cL2CurlVel: 7.070767e-01
absE_cL2Pre: 3.991726e-01
absE_cL2GradPre: 1.870041e-01
N_cL2Vel: 0.0000000000000000e+00
N_cL2CurlVel: 0.0000000000000000e+00
N_cL2Pre: 5.7735026918962895e-01
N_cL2GradPre: 0.0000000000000000e+00
TolNewton: 1.000000e-08
ResidualNewton: 2.023820e-12
TotNewton: 46
ItNewtonMax: 1000
TwallNewton: 2.376569e+04
TprocNewton: 4.256552e+05


==> outputs/pressflux/Cubic-Cells_k2_Re100_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre   Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre  Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    1.22501   4.36246     --     2.90208   --     21.3555      --     2.99341      --     8.2718    --     5.66305       --     12.2169        21.3555         14.2026         21.8465
0    0.558943  1.04852     1.82   3.64684   -0.29  3.00439      2.50   1.14587      1.22   2.36446   1.60   2.8089        0.89   4.0773         9.98281         5.42254         10.8077
0    0.499828  0.78459     2.59   3.57775   0.17   3.15349      -0.43  1.00085      1.21   1.9967    1.51   2.69005       0.39   3.40873        9.62044         4.73624         10.3504
0    0.39203   0.625282    0.93   1.79512   2.84   2.48459      0.98   0.782766     1.01   1.3448    1.63   2.48904       0.32   2.77036        8.98003         3.70424         9.57697
0    0.313068  0.357697    2.48   1.11112   2.13   2.09281      0.76   0.520532     1.81   0.930162  1.64   2.13377       0.68   1.6084         7.75234         2.46329         8.21
0    0.256759  0.264109    1.53   0.660852  2.62   1.80232      0.75   0.40627      1.25   0.602108  2.19   1.8516        0.72   1.21134        6.7974          1.92257         7.12431


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 48
DimSXGrad: 16
SizeSCsystem: 65
E_HcurlVel: 4.36246
E_HgradPre: 21.5518
E_L2Vel: 5.43676
E_L2CurlVel: 4.31456
E_L2Pre: 2.90208
E_L2GradPre: 21.3555
absE_HcurlVel: 12.2169
absE_HgradPre: 21.5518
absE_L2Vel: 2.96735
absE_L2CurlVel: 11.8511
absE_L2Pre: 2.90208
absE_L2GradPre: 21.3555
N_L2Vel: 0.545793
N_L2CurlVel: 2.74676
N_L2Pre: 2.00441e-35
N_L2GradPre: 1.69216e-34
E_cHcurlVel: 2.99341
E_cHgradPre: 5.68956
E_cL2Vel: 2.83613
E_cL2CurlVel: 2.99469
E_cL2Pre: 8.2718
E_cL2GradPre: 5.66305
absE_cHcurlVel: 14.2026
absE_cHgradPre: 22.0402
absE_cL2Vel: 1.22526
absE_cL2CurlVel: 14.1497
absE_cL2Pre: 2.91567
absE_cL2GradPre: 21.8465
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TolNewton: 1e-08
ResidualNewton: 2.27573e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.0800949
TprocNewton: 1.05


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 354
DimSXGrad: 75
SizeSCsystem: 430
E_HcurlVel: 1.04852
E_HgradPre: 3.00724
E_L2Vel: 1.31378
E_L2CurlVel: 1.04395
E_L2Pre: 3.64684
E_L2GradPre: 3.00439
absE_HcurlVel: 4.0773
absE_HgradPre: 10.0123
absE_L2Vel: 0.626647
absE_L2CurlVel: 4.02886
absE_L2Pre: 0.768446
absE_L2GradPre: 9.98281
N_L2Vel: 0.476979
N_L2CurlVel: 3.85925
N_L2Pre: 0.210715
N_L2GradPre: 3.32274
E_cHcurlVel: 1.14587
E_cHgradPre: 2.80547
E_cL2Vel: 1.06827
E_cL2CurlVel: 1.1465
E_cL2Pre: 2.36446
E_cL2GradPre: 2.8089
absE_cHcurlVel: 5.42254
absE_cHgradPre: 10.8399
absE_cL2Vel: 0.462575
absE_cL2CurlVel: 5.40277
absE_cL2Pre: 0.835963
absE_cL2GradPre: 10.8077
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 1.90182e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.135084
TprocNewton: 2.77


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 628
DimSXGrad: 124
SizeSCsystem: 753
E_HcurlVel: 0.78459
E_HgradPre: 3.1552
E_L2Vel: 0.900884
E_L2CurlVel: 0.782883
E_L2Pre: 3.57775
E_L2GradPre: 3.15349
absE_HcurlVel: 3.40873
absE_HgradPre: 9.64395
absE_L2Vel: 0.45412
absE_L2CurlVel: 3.37834
absE_L2Pre: 0.672922
absE_L2GradPre: 9.62044
N_L2Vel: 0.504083
N_L2CurlVel: 4.31526
N_L2Pre: 0.188085
N_L2GradPre: 3.05073
E_cHcurlVel: 1.00085
E_cHgradPre: 2.68499
E_cL2Vel: 1.08162
E_cL2CurlVel: 1.00014
E_cL2Pre: 1.9967
E_cL2GradPre: 2.69005
absE_cHcurlVel: 4.73624
absE_cHgradPre: 10.3744
absE_cL2Vel: 0.468357
absE_cL2CurlVel: 4.71303
absE_cL2Pre: 0.705942
absE_cL2GradPre: 10.3504
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 8.25214e-09
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.173966
TprocNewton: 3.68


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 1217
DimSXGrad: 229
SizeSCsystem: 1447
E_HcurlVel: 0.625282
E_HgradPre: 2.48197
E_L2Vel: 0.699523
E_L2CurlVel: 0.624322
E_L2Pre: 1.79512
E_L2GradPre: 2.48459
absE_HcurlVel: 2.77036
absE_HgradPre: 8.99042
absE_L2Vel: 0.340219
absE_L2CurlVel: 2.74939
absE_L2Pre: 0.432151
absE_L2GradPre: 8.98003
N_L2Vel: 0.486359
N_L2CurlVel: 4.40379
N_L2Pre: 0.240737
N_L2GradPre: 3.61429
E_cHcurlVel: 0.782766
E_cHgradPre: 2.48165
E_cL2Vel: 0.852245
E_cL2CurlVel: 0.782153
E_cL2Pre: 1.3448
E_cL2GradPre: 2.48904
absE_cHcurlVel: 3.70424
absE_cHgradPre: 9.58876
absE_cL2Vel: 0.369033
absE_cL2CurlVel: 3.68581
absE_cL2Pre: 0.47546
absE_cL2GradPre: 9.57697
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 8.46608e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.335913
TprocNewton: 7.22


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 2139
DimSXGrad: 383
SizeSCsystem: 2523
E_HcurlVel: 0.357697
E_HgradPre: 2.08849
E_L2Vel: 0.361881
E_L2CurlVel: 0.357652
E_L2Pre: 1.11112
E_L2GradPre: 2.09281
absE_HcurlVel: 1.6084
absE_HgradPre: 7.75865
absE_L2Vel: 0.167429
absE_L2CurlVel: 1.59966
absE_L2Pre: 0.312847
absE_L2GradPre: 7.75234
N_L2Vel: 0.462663
N_L2CurlVel: 4.47266
N_L2Pre: 0.281559
N_L2GradPre: 3.70427
E_cHcurlVel: 0.520532
E_cHgradPre: 2.12652
E_cL2Vel: 0.586521
E_cL2CurlVel: 0.51994
E_cL2Pre: 0.930162
E_cL2GradPre: 2.13377
absE_cHcurlVel: 2.46329
absE_cHgradPre: 8.21659
absE_cL2Vel: 0.253971
absE_cL2CurlVel: 2.45016
absE_cL2Pre: 0.328862
absE_cL2GradPre: 8.21
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 1.61996e-09
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.679219
TprocNewton: 14.56


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 3965
DimSXGrad: 663
SizeSCsystem: 4629
E_HcurlVel: 0.264109
E_HgradPre: 1.79732
E_L2Vel: 0.250853
E_L2CurlVel: 0.264236
E_L2Pre: 0.660852
E_L2GradPre: 1.80232
absE_HcurlVel: 1.21134
absE_HgradPre: 6.80035
absE_L2Vel: 0.11392
absE_L2CurlVel: 1.20597
absE_L2Pre: 0.200032
absE_L2GradPre: 6.7974
N_L2Vel: 0.45413
N_L2CurlVel: 4.56399
N_L2Pre: 0.302688
N_L2GradPre: 3.77148
E_cHcurlVel: 0.40627
E_cHgradPre: 1.84465
E_cL2Vel: 0.458584
E_cL2CurlVel: 0.4058
E_cL2Pre: 0.602108
E_cL2GradPre: 1.8516
absE_cHcurlVel: 1.92257
absE_cHgradPre: 7.12749
absE_cL2Vel: 0.198573
absE_cL2CurlVel: 1.91229
absE_cL2Pre: 0.212877
absE_cL2GradPre: 7.12431
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 7.89239e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 1.40878
TprocNewton: 27.57


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre     Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre  Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    1.22501   4.36246     --     2.90208     --     21.3555      --     2.99341      --     1.00157   --     1.00365       --     12.2169        21.3555         14.2026         387.181
0    0.558943  1.04852     1.82   0.0456278   5.29   0.0300439    8.37   1.14587      1.22   0.631823  0.59   0.888386      0.16   4.0773         9.98281         5.42254         341.82
0    0.499828  0.78459     2.59   0.0730688   -4.21  0.0315349    -0.43  1.00085      1.21   0.628198  0.05   0.862798      0.26   3.40873        9.62044         4.73624         331.975
0    0.39203   0.625282    0.93   0.0195539   5.43   0.0248459    0.98   0.782766     1.01   0.436004  1.50   0.780651      0.41   2.77036        8.98003         3.70424         300.367
0    0.313068  0.357697    2.48   0.0112756   2.45   0.0209281    0.76   0.520532     1.81   0.259     2.32   0.601044      1.16   1.6084         7.75234         2.46329         231.261
0    0.256759  0.264109    1.53   0.00672167  2.61   0.0180232    0.75   0.40627      1.25   0.177754  1.90   0.50999       0.83   1.21134        6.7974          1.92257         196.226


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 48
DimSXGrad: 16
SizeSCsystem: 65
E_HcurlVel: 4.36246
E_HgradPre: 21.5518
E_L2Vel: 5.43676
E_L2CurlVel: 4.31456
E_L2Pre: 2.90208
E_L2GradPre: 21.3555
absE_HcurlVel: 12.2169
absE_HgradPre: 21.5518
absE_L2Vel: 2.96735
absE_L2CurlVel: 11.8511
absE_L2Pre: 2.90208
absE_L2GradPre: 21.3555
N_L2Vel: 0.545793
N_L2CurlVel: 2.74676
N_L2Pre: 2.00441e-33
N_L2GradPre: 1.69216e-32
E_cHcurlVel: 2.99341
E_cHgradPre: 1.00363
E_cL2Vel: 2.83613
E_cL2CurlVel: 2.99469
E_cL2Pre: 1.00157
E_cL2GradPre: 1.00365
absE_cHcurlVel: 14.2026
absE_cHgradPre: 388.787
absE_cL2Vel: 1.22526
absE_cL2CurlVel: 14.1497
absE_cL2Pre: 35.3036
absE_cL2GradPre: 387.181
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 35.2483
N_cL2GradPre: 385.772
TolNewton: 1e-08
ResidualNewton: 2.27573e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.0200526
TprocNewton: 0.06


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 354
DimSXGrad: 75
SizeSCsystem: 430
E_HcurlVel: 1.04852
E_HgradPre: 0.0301224
E_L2Vel: 1.31378
E_L2CurlVel: 1.04395
E_L2Pre: 0.0456278
E_L2GradPre: 0.0300439
absE_HcurlVel: 4.0773
absE_HgradPre: 10.029
absE_L2Vel: 0.626647
absE_L2CurlVel: 4.02886
absE_L2Pre: 0.961448
absE_L2GradPre: 9.98281
N_L2Vel: 0.476979
N_L2CurlVel: 3.85925
N_L2Pre: 21.0715
N_L2GradPre: 332.274
E_cHcurlVel: 1.14587
E_cHgradPre: 0.886547
E_cL2Vel: 1.06827
E_cL2CurlVel: 1.1465
E_cL2Pre: 0.631823
E_cL2GradPre: 0.888386
absE_cHcurlVel: 5.42254
absE_cHgradPre: 342.549
absE_cL2Vel: 0.462575
absE_cL2CurlVel: 5.40277
absE_cL2Pre: 22.3383
absE_cL2GradPre: 341.82
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 9.04195e-14
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.0783953
TprocNewton: 0.26


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 628
DimSXGrad: 124
SizeSCsystem: 753
E_HcurlVel: 0.78459
E_HgradPre: 0.0317947
E_L2Vel: 0.900884
E_L2CurlVel: 0.782883
E_L2Pre: 0.0730688
E_L2GradPre: 0.0315349
absE_HcurlVel: 3.40873
absE_HgradPre: 9.71811
absE_L2Vel: 0.45412
absE_L2CurlVel: 3.37834
absE_L2Pre: 1.37432
absE_L2GradPre: 9.62044
N_L2Vel: 0.504083
N_L2CurlVel: 4.31526
N_L2Pre: 18.8085
N_L2GradPre: 305.073
E_cHcurlVel: 1.00085
E_cHgradPre: 0.861099
E_cL2Vel: 1.08162
E_cL2CurlVel: 1.00014
E_cL2Pre: 0.628198
E_cL2GradPre: 0.862798
absE_cHcurlVel: 4.73624
absE_cHgradPre: 332.717
absE_cL2Vel: 0.468357
absE_cL2CurlVel: 4.71303
absE_cL2Pre: 22.2102
absE_cL2GradPre: 331.975
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 2.86736e-09
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.132627
TprocNewton: 0.46


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 1217
DimSXGrad: 229
SizeSCsystem: 1447
E_HcurlVel: 0.625282
E_HgradPre: 0.024825
E_L2Vel: 0.699523
E_L2CurlVel: 0.624322
E_L2Pre: 0.0195539
E_L2GradPre: 0.0248459
absE_HcurlVel: 2.77036
absE_HgradPre: 8.99236
absE_L2Vel: 0.340219
absE_L2CurlVel: 2.74939
absE_L2Pre: 0.470735
absE_L2GradPre: 8.98003
N_L2Vel: 0.486359
N_L2CurlVel: 4.40379
N_L2Pre: 24.0737
N_L2GradPre: 361.429
E_cHcurlVel: 0.782766
E_cHgradPre: 0.778399
E_cL2Vel: 0.852245
E_cL2CurlVel: 0.782153
E_cL2Pre: 0.436004
E_cL2GradPre: 0.780651
absE_cHcurlVel: 3.70424
absE_cHgradPre: 300.762
absE_cL2Vel: 0.369033
absE_cL2CurlVel: 3.68581
absE_cL2Pre: 15.4151
absE_cL2GradPre: 300.367
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 6.36401e-14
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.321995
TprocNewton: 1.04


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 2139
DimSXGrad: 383
SizeSCsystem: 2523
E_HcurlVel: 0.357697
E_HgradPre: 0.0208854
E_L2Vel: 0.361881
E_L2CurlVel: 0.357652
E_L2Pre: 0.0112756
E_L2GradPre: 0.0209281
absE_HcurlVel: 1.6084
absE_HgradPre: 7.75884
absE_L2Vel: 0.167429
absE_L2CurlVel: 1.59966
absE_L2Pre: 0.317475
absE_L2GradPre: 7.75234
N_L2Vel: 0.462663
N_L2CurlVel: 4.47266
N_L2Pre: 28.1559
N_L2GradPre: 370.427
E_cHcurlVel: 0.520532
E_cHgradPre: 0.598992
E_cL2Vel: 0.586521
E_cL2CurlVel: 0.51994
E_cL2Pre: 0.259
E_cL2GradPre: 0.601044
absE_cHcurlVel: 2.46329
absE_cHgradPre: 231.442
absE_cL2Vel: 0.253971
absE_cL2CurlVel: 2.45016
absE_cL2Pre: 9.15704
absE_cL2GradPre: 231.261
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 3.93799e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.665447
TprocNewton: 2.06


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 3965
DimSXGrad: 663
SizeSCsystem: 4629
E_HcurlVel: 0.264109
E_HgradPre: 0.0179734
E_L2Vel: 0.250853
E_L2CurlVel: 0.264236
E_L2Pre: 0.00672167
E_L2GradPre: 0.0180232
absE_HcurlVel: 1.21134
absE_HgradPre: 6.80045
absE_L2Vel: 0.11392
absE_L2CurlVel: 1.20597
absE_L2Pre: 0.203457
absE_L2GradPre: 6.7974
N_L2Vel: 0.45413
N_L2CurlVel: 4.56399
N_L2Pre: 30.2688
N_L2GradPre: 377.148
E_cHcurlVel: 0.40627
E_cHgradPre: 0.508111
E_cL2Vel: 0.458584
E_cL2CurlVel: 0.4058
E_cL2Pre: 0.177754
E_cL2GradPre: 0.50999
absE_cHcurlVel: 1.92257
absE_cHgradPre: 196.327
absE_cL2Vel: 0.198573
absE_cL2CurlVel: 1.91229
absE_cL2Pre: 6.28456
absE_cL2GradPre: 196.226
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.19111e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 1.68545
TprocNewton: 4.59


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre     Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre  Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    1.22501   4.36246     --     2.90208     --     21.3555      --     2.99341      --     0.999852  --     1.00023       --     12.2169        21.3555         14.2026         3858.6
0    0.558943  1.04852     1.82   0.0276645   5.93   0.00300439   11.30  1.14587      1.22   0.628074  0.59   0.886116      0.15   4.0773         9.98281         5.42254         3409.47
0    0.499828  0.78459     2.59   0.063814    -7.48  0.00315349   -0.43  1.00085      1.21   0.628122  -0.00  0.861169      0.26   3.40873        9.62044         4.73624         3313.48
0    0.39203   0.625282    0.93   0.00795854  8.57   0.00248459   0.98   0.782766     1.01   0.434534  1.52   0.779493      0.41   2.77036        8.98003         3.70424         2999.22
0    0.313068  0.357697    2.48   0.00221686  5.68   0.00209281   0.76   0.520532     1.81   0.258583  2.31   0.599705      1.17   1.6084         7.75234         2.46329         2307.46
0    0.256759  0.264109    1.53   0.00139472  2.34   0.00180232   0.75   0.40627      1.25   0.177387  1.90   0.509262      0.82   1.21134        6.7974          1.92257         1959.46


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 48
DimSXGrad: 16
SizeSCsystem: 65
E_HcurlVel: 4.36246
E_HgradPre: 21.5518
E_L2Vel: 5.43676
E_L2CurlVel: 4.31456
E_L2Pre: 2.90208
E_L2GradPre: 21.3555
absE_HcurlVel: 12.2169
absE_HgradPre: 21.5518
absE_L2Vel: 2.96735
absE_L2CurlVel: 11.8511
absE_L2Pre: 2.90208
absE_L2GradPre: 21.3555
N_L2Vel: 0.545793
N_L2CurlVel: 2.74676
N_L2Pre: 2.00441e-32
N_L2GradPre: 1.69216e-31
E_cHcurlVel: 2.99341
E_cHgradPre: 1.00022
E_cL2Vel: 2.83613
E_cL2CurlVel: 2.99469
E_cL2Pre: 0.999852
E_cL2GradPre: 1.00023
absE_cHcurlVel: 14.2026
absE_cHgradPre: 3874.66
absE_cL2Vel: 1.22526
absE_cL2CurlVel: 14.1497
absE_cL2Pre: 352.43
absE_cL2GradPre: 3858.6
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 352.483
N_cL2GradPre: 3857.72
TolNewton: 1e-08
ResidualNewton: 2.27573e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.0723677
TprocNewton: 1.05


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 354
DimSXGrad: 75
SizeSCsystem: 430
E_HcurlVel: 1.04852
E_HgradPre: 0.00347214
E_L2Vel: 1.31378
E_L2CurlVel: 1.04395
E_L2Pre: 0.0276645
E_L2GradPre: 0.00300439
absE_HcurlVel: 4.0773
absE_HgradPre: 11.5602
absE_L2Vel: 0.626647
absE_L2CurlVel: 4.02886
absE_L2Pre: 5.82933
absE_L2GradPre: 9.98281
N_L2Vel: 0.476979
N_L2CurlVel: 3.85925
N_L2Pre: 210.715
N_L2GradPre: 3322.74
E_cHcurlVel: 1.14587
E_cHgradPre: 0.884268
E_cL2Vel: 1.06827
E_cL2CurlVel: 1.1465
E_cL2Pre: 0.628074
E_cL2GradPre: 0.886116
absE_cHcurlVel: 5.42254
absE_cHgradPre: 3416.69
absE_cL2Vel: 0.462575
absE_cL2CurlVel: 5.40277
absE_cL2Pre: 222.058
absE_cL2GradPre: 3409.47
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.3143e-12
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 0.221969
TprocNewton: 5.11


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 628
DimSXGrad: 124
SizeSCsystem: 753
E_HcurlVel: 0.78459
E_HgradPre: 0.00503259
E_L2Vel: 0.900884
E_L2CurlVel: 0.782883
E_L2Pre: 0.063814
E_L2GradPre: 0.00315349
absE_HcurlVel: 3.40873
absE_HgradPre: 15.3822
absE_L2Vel: 0.45412
absE_L2CurlVel: 3.37834
absE_L2Pre: 12.0025
absE_L2GradPre: 9.62044
N_L2Vel: 0.504083
N_L2CurlVel: 4.31526
N_L2Pre: 188.085
N_L2GradPre: 3050.73
E_cHcurlVel: 1.00085
E_cHgradPre: 0.85948
E_cL2Vel: 1.08162
E_cL2CurlVel: 1.00014
E_cL2Pre: 0.628122
E_cL2GradPre: 0.861169
absE_cHcurlVel: 4.73624
absE_cHgradPre: 3320.91
absE_cL2Vel: 0.468357
absE_cL2CurlVel: 4.71303
absE_cL2Pre: 222.075
absE_cL2GradPre: 3313.48
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.12231e-13
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 0.379129
TprocNewton: 8.98


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 1217
DimSXGrad: 229
SizeSCsystem: 1447
E_HcurlVel: 0.625282
E_HgradPre: 0.00253489
E_L2Vel: 0.699523
E_L2CurlVel: 0.624322
E_L2Pre: 0.00795854
E_L2GradPre: 0.00248459
absE_HcurlVel: 2.77036
absE_HgradPre: 9.18214
absE_L2Vel: 0.340219
absE_L2CurlVel: 2.74939
absE_L2Pre: 1.91592
absE_L2GradPre: 8.98003
N_L2Vel: 0.486359
N_L2CurlVel: 4.40379
N_L2Pre: 240.737
N_L2GradPre: 3614.29
E_cHcurlVel: 0.782766
E_cHgradPre: 0.777241
E_cL2Vel: 0.852245
E_cL2CurlVel: 0.782153
E_cL2Pre: 0.434534
E_cL2GradPre: 0.779493
absE_cHcurlVel: 3.70424
absE_cHgradPre: 3003.15
absE_cL2Vel: 0.369033
absE_cL2CurlVel: 3.68581
absE_cL2Pre: 153.631
absE_cL2GradPre: 2999.22
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 8.03587e-10
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 0.74831
TprocNewton: 18.02


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 2139
DimSXGrad: 383
SizeSCsystem: 2523
E_HcurlVel: 0.357697
E_HgradPre: 0.00209354
E_L2Vel: 0.361881
E_L2CurlVel: 0.357652
E_L2Pre: 0.00221686
E_L2GradPre: 0.00209281
absE_HcurlVel: 1.6084
absE_HgradPre: 7.77743
absE_L2Vel: 0.167429
absE_L2CurlVel: 1.59966
absE_L2Pre: 0.624177
absE_L2GradPre: 7.75234
N_L2Vel: 0.462663
N_L2CurlVel: 4.47266
N_L2Pre: 281.559
N_L2GradPre: 3704.27
E_cHcurlVel: 0.520532
E_cHgradPre: 0.597658
E_cL2Vel: 0.586521
E_cL2CurlVel: 0.51994
E_cL2Pre: 0.258583
E_cL2GradPre: 0.599705
absE_cHcurlVel: 2.46329
absE_cHgradPre: 2309.27
absE_cL2Vel: 0.253971
absE_cL2CurlVel: 2.45016
absE_cL2Pre: 91.4229
absE_cL2GradPre: 2307.46
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.03968e-09
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 1.42592
TprocNewton: 35.59


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 3965
DimSXGrad: 663
SizeSCsystem: 4629
E_HcurlVel: 0.264109
E_HgradPre: 0.0018
E_L2Vel: 0.250853
E_L2CurlVel: 0.264236
E_L2Pre: 0.00139472
E_L2GradPre: 0.00180232
absE_HcurlVel: 1.21134
absE_HgradPre: 6.8105
absE_L2Vel: 0.11392
absE_L2CurlVel: 1.20597
absE_L2Pre: 0.422164
absE_L2GradPre: 6.7974
N_L2Vel: 0.45413
N_L2CurlVel: 4.56399
N_L2Pre: 302.688
N_L2GradPre: 3771.48
E_cHcurlVel: 0.40627
E_cHgradPre: 0.507386
E_cL2Vel: 0.458584
E_cL2CurlVel: 0.4058
E_cL2Pre: 0.177387
E_cL2GradPre: 0.509262
absE_cHcurlVel: 1.92257
absE_cHgradPre: 1960.47
absE_cL2Vel: 0.198573
absE_cL2CurlVel: 1.91229
absE_cL2Pre: 62.7157
absE_cL2GradPre: 1959.46
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.44119e-13
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 3.70023
TprocNewton: 82.82


==> outputs/trigo/Tetgen-Cube-0_k0_Re1_Psca1e3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre    Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    1.22501   5.02857     --     9518.35    --     8922.52      --     3.88298      --     6.34208    --     5.92692       --     19.9531        22.5452         18.4233         22.8644
1    0.558943  0.590338    2.73   0.956872   11.73  1.79819      10.84  0.632462     2.31   0.865524   2.54   1.77478       1.54   2.792          6.6661          2.99297         6.82873
1    0.499828  0.388132    3.75   0.360078   8.74   0.919996     6.00   0.410171     3.87   0.356089   7.95   0.968865      5.41   1.83082        3.51799         1.94103         3.72785
1    0.39203   0.244796    1.90   0.222378   1.98   0.750392     0.84   0.261781     1.85   0.225096   1.89   0.776918      0.91   1.1584         2.87195         1.23881         2.98931
1    0.313068  0.112506    3.46   0.0997048  3.57   0.449119     2.28   0.133343     3.00   0.102476   3.50   0.467783      2.26   0.532239       1.72389         0.631013        1.79987
1    0.256759  0.0699732   2.40   0.0513175  3.35   0.287195     2.25   0.0822277    2.44   0.0532921  3.30   0.299954      2.24   0.331109       1.10368         0.389121        1.15412


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 257
DimSXGrad: 64
SizeSCsystem: 265
E_HcurlVel: 5.02857
E_HgradPre: 8927.73
E_L2Vel: 9.45832
E_L2CurlVel: 4.83242
E_L2Pre: 9518.35
E_L2GradPre: 8922.52
absE_HcurlVel: 19.9531
absE_HgradPre: 22.6544
absE_L2Vel: 6.41958
absE_L2CurlVel: 18.8922
absE_L2Pre: 2.22109
absE_L2GradPre: 22.5452
N_L2Vel: 0.678723
N_L2CurlVel: 3.90948
N_L2Pre: 0.000233348
N_L2GradPre: 0.00252678
E_cHcurlVel: 3.88298
E_cHgradPre: 5.93047
E_cL2Vel: 3.48149
E_cL2CurlVel: 3.88616
E_cL2Pre: 6.34208
E_cL2GradPre: 5.92692
absE_cHcurlVel: 18.4233
absE_cHgradPre: 22.9734
absE_cL2Vel: 1.50406
absE_cL2CurlVel: 18.3618
absE_cL2Pre: 2.23547
absE_cL2GradPre: 22.8644
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TolNewton: 1e-08
ResidualNewton: 5.64323e-09
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.142306
TprocNewton: 2.35


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 2348
DimSXGrad: 429
SizeSCsystem: 2130
E_HcurlVel: 0.590338
E_HgradPre: 1.79354
E_L2Vel: 0.730944
E_L2CurlVel: 0.588612
E_L2Pre: 0.956872
E_L2GradPre: 1.79819
absE_HcurlVel: 2.792
absE_HgradPre: 6.67295
absE_L2Vel: 0.359935
absE_L2CurlVel: 2.7687
absE_L2Pre: 0.302258
absE_L2GradPre: 6.6661
N_L2Vel: 0.492425
N_L2CurlVel: 4.70378
N_L2Pre: 0.315881
N_L2GradPre: 3.70712
E_cHcurlVel: 0.632462
E_cHgradPre: 1.76911
E_cL2Vel: 0.544746
E_cL2CurlVel: 0.633151
E_cL2Pre: 0.865524
E_cL2GradPre: 1.77478
absE_cHcurlVel: 2.99297
absE_cHgradPre: 6.83558
absE_cL2Vel: 0.235882
absE_cL2CurlVel: 2.98366
absE_cL2Pre: 0.306009
absE_cL2GradPre: 6.82873
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 1.50129e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.623985
TprocNewton: 13.23


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 4306
DimSXGrad: 752
SizeSCsystem: 3835
E_HcurlVel: 0.388132
E_HgradPre: 0.917053
E_L2Vel: 0.438738
E_L2CurlVel: 0.387606
E_L2Pre: 0.360078
E_L2GradPre: 0.919996
absE_HcurlVel: 1.83082
absE_HgradPre: 3.52004
absE_L2Vel: 0.203285
absE_L2CurlVel: 1.8195
absE_L2Pre: 0.120048
absE_L2GradPre: 3.51799
N_L2Vel: 0.463341
N_L2CurlVel: 4.69419
N_L2Pre: 0.333395
N_L2GradPre: 3.82392
E_cHcurlVel: 0.410171
E_cHgradPre: 0.96535
E_cL2Vel: 0.301944
E_cL2CurlVel: 0.410963
E_cL2Pre: 0.356089
E_cL2GradPre: 0.968865
absE_cHcurlVel: 1.94103
absE_cHgradPre: 3.72998
absE_cL2Vel: 0.130746
absE_cL2CurlVel: 1.93662
absE_cL2Pre: 0.125896
absE_cL2GradPre: 3.72785
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 8.31293e-11
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 1.08583
TprocNewton: 23.67


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 8492
DimSXGrad: 1446
SizeSCsystem: 7491
E_HcurlVel: 0.244796
E_HgradPre: 0.747642
E_L2Vel: 0.240961
E_L2CurlVel: 0.244831
E_L2Pre: 0.222378
E_L2GradPre: 0.750392
absE_HcurlVel: 1.1584
absE_HgradPre: 2.87297
absE_L2Vel: 0.108061
absE_L2CurlVel: 1.15335
absE_L2Pre: 0.0765341
absE_L2GradPre: 2.87195
N_L2Vel: 0.448457
N_L2CurlVel: 4.71079
N_L2Pre: 0.344162
N_L2GradPre: 3.82727
E_cHcurlVel: 0.261781
E_cHgradPre: 0.773933
E_cL2Vel: 0.182025
E_cL2CurlVel: 0.262351
E_cL2Pre: 0.225096
E_cL2GradPre: 0.776918
absE_cHcurlVel: 1.23881
absE_cHgradPre: 2.99037
absE_cL2Vel: 0.078819
absE_cL2CurlVel: 1.2363
absE_cL2Pre: 0.0795833
absE_cL2GradPre: 2.98931
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 2.60292e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 1.8404
TprocNewton: 30.63


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 15312
DimSXGrad: 2522
SizeSCsystem: 13323
E_HcurlVel: 0.112506
E_HgradPre: 0.44736
E_L2Vel: 0.0888931
E_L2CurlVel: 0.112689
E_L2Pre: 0.0997048
E_L2GradPre: 0.449119
absE_HcurlVel: 0.532239
absE_HgradPre: 1.72424
absE_L2Vel: 0.0389903
absE_L2CurlVel: 0.530809
absE_L2Pre: 0.0348445
absE_L2GradPre: 1.72389
N_L2Vel: 0.438621
N_L2CurlVel: 4.71037
N_L2Pre: 0.349476
N_L2GradPre: 3.83838
E_cHcurlVel: 0.133343
E_cHgradPre: 0.465915
E_cL2Vel: 0.0999391
E_cL2CurlVel: 0.13359
E_cL2Pre: 0.102476
E_cL2GradPre: 0.467783
absE_cHcurlVel: 0.631013
absE_cHgradPre: 1.80023
absE_cL2Vel: 0.0432749
absE_cL2CurlVel: 0.629528
absE_cL2Pre: 0.0362309
absE_cL2GradPre: 1.79987
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 3.6756e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 3.20205
TprocNewton: 39.1


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 29161
DimSXGrad: 4628
SizeSCsystem: 25015
E_HcurlVel: 0.0699732
E_HgradPre: 0.286038
E_L2Vel: 0.0465428
E_L2CurlVel: 0.07014
E_L2Pre: 0.0513175
E_L2GradPre: 0.287195
absE_HcurlVel: 0.331109
absE_HgradPre: 1.10383
absE_L2Vel: 0.0202865
absE_L2CurlVel: 0.330487
absE_L2Pre: 0.0180496
absE_L2GradPre: 1.10368
N_L2Vel: 0.435867
N_L2CurlVel: 4.71182
N_L2Pre: 0.351724
N_L2GradPre: 3.84298
E_cHcurlVel: 0.0822277
E_cHgradPre: 0.298735
E_cL2Vel: 0.0642722
E_cL2CurlVel: 0.0823627
E_cL2Pre: 0.0532921
E_cL2GradPre: 0.299954
absE_cHcurlVel: 0.389121
absE_cHgradPre: 1.15427
absE_cL2Vel: 0.0278307
absE_cL2CurlVel: 0.388125
absE_cL2Pre: 0.0188416
absE_cL2GradPre: 1.15412
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.71475e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 6.14233
TprocNewton: 56.48


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    1.22501   5.02857     --     95.185       --     89.2252      --     3.88298      --     0.999579   --     1.00159       --     19.9531        22.5452         18.4233         386.385
1    0.558943  0.590338    2.73   0.012837     11.36  0.0179819    10.84  0.632462     2.31   0.170419   2.25   0.399206      1.17   2.792          6.6661          2.99297         153.601
1    0.499828  0.388132    3.75   0.00360302   11.37  0.00919996   6.00   0.410171     3.87   0.103251   4.48   0.330374      1.69   1.83082        3.51799         1.94103         127.116
1    0.39203   0.244796    1.90   0.00223523   1.97   0.00750392   0.84   0.261781     1.85   0.0574697  2.41   0.212641      1.81   1.1584         2.87195         1.23881         81.8169
1    0.313068  0.112506    3.46   0.00102272   3.48   0.00449119   2.28   0.133343     3.00   0.0295312  2.96   0.137843      1.93   0.532239       1.72389         0.631013        53.0373
1    0.256759  0.0699732   2.40   0.000520734  3.40   0.00287195   2.25   0.0822277    2.44   0.0153629  3.30   0.0901799     2.14   0.331109       1.10368         0.389121        34.698


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 257
DimSXGrad: 64
SizeSCsystem: 265
E_HcurlVel: 5.02857
E_HgradPre: 89.2773
E_L2Vel: 9.45832
E_L2CurlVel: 4.83242
E_L2Pre: 95.185
E_L2GradPre: 89.2252
absE_HcurlVel: 19.9531
absE_HgradPre: 22.6544
absE_L2Vel: 6.41958
absE_L2CurlVel: 18.8922
absE_L2Pre: 2.22113
absE_L2GradPre: 22.5452
N_L2Vel: 0.678723
N_L2CurlVel: 3.90948
N_L2Pre: 0.0233348
N_L2GradPre: 0.252678
E_cHcurlVel: 3.88298
E_cHgradPre: 1.00157
E_cL2Vel: 3.48149
E_cL2CurlVel: 3.88616
E_cL2Pre: 0.999579
E_cL2GradPre: 1.00159
absE_cHcurlVel: 18.4233
absE_cHgradPre: 387.988
absE_cL2Vel: 1.50406
absE_cL2CurlVel: 18.3618
absE_cL2Pre: 35.2334
absE_cL2GradPre: 386.385
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 35.2483
N_cL2GradPre: 385.772
TolNewton: 1e-08
ResidualNewton: 5.61851e-09
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.0938159
TprocNewton: 0.22


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 2348
DimSXGrad: 429
SizeSCsystem: 2130
E_HcurlVel: 0.590338
E_HgradPre: 0.0179501
E_L2Vel: 0.730944
E_L2CurlVel: 0.588612
E_L2Pre: 0.012837
E_L2GradPre: 0.0179819
absE_HcurlVel: 2.792
absE_HgradPre: 6.67842
absE_L2Vel: 0.359935
absE_L2CurlVel: 2.7687
absE_L2Pre: 0.405495
absE_L2GradPre: 6.6661
N_L2Vel: 0.492425
N_L2CurlVel: 4.70378
N_L2Pre: 31.5881
N_L2GradPre: 370.712
E_cHcurlVel: 0.632462
E_cHgradPre: 0.397837
E_cL2Vel: 0.544746
E_cL2CurlVel: 0.633151
E_cL2Pre: 0.170419
E_cL2GradPre: 0.399206
absE_cHcurlVel: 2.99297
absE_cHgradPre: 153.719
absE_cL2Vel: 0.235882
absE_cL2CurlVel: 2.98366
absE_cL2Pre: 6.02521
absE_cL2GradPre: 153.601
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.28203e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.606769
TprocNewton: 1.95


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 4306
DimSXGrad: 752
SizeSCsystem: 3835
E_HcurlVel: 0.388132
E_HgradPre: 0.00917054
E_L2Vel: 0.438738
E_L2CurlVel: 0.387606
E_L2Pre: 0.00360302
E_L2GradPre: 0.00919996
absE_HcurlVel: 1.83082
absE_HgradPre: 3.52004
absE_L2Vel: 0.203285
absE_L2CurlVel: 1.8195
absE_L2Pre: 0.120123
absE_L2GradPre: 3.51799
N_L2Vel: 0.463341
N_L2CurlVel: 4.69419
N_L2Pre: 33.3395
N_L2GradPre: 382.392
E_cHcurlVel: 0.410171
E_cHgradPre: 0.329124
E_cL2Vel: 0.301944
E_cL2CurlVel: 0.410963
E_cL2Pre: 0.103251
E_cL2GradPre: 0.330374
absE_cHcurlVel: 1.94103
absE_cHgradPre: 127.169
absE_cL2Vel: 0.130746
absE_cL2CurlVel: 1.93662
absE_cL2Pre: 3.65048
absE_cL2GradPre: 127.116
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.45259e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 1.16831
TprocNewton: 3.69


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 8492
DimSXGrad: 1446
SizeSCsystem: 7491
E_HcurlVel: 0.244796
E_HgradPre: 0.00747644
E_L2Vel: 0.240961
E_L2CurlVel: 0.244831
E_L2Pre: 0.00223523
E_L2GradPre: 0.00750392
absE_HcurlVel: 1.1584
absE_HgradPre: 2.87298
absE_L2Vel: 0.108061
absE_L2CurlVel: 1.15335
absE_L2Pre: 0.0769282
absE_L2GradPre: 2.87195
N_L2Vel: 0.448457
N_L2CurlVel: 4.71079
N_L2Pre: 34.4162
N_L2GradPre: 382.727
E_cHcurlVel: 0.261781
E_cHgradPre: 0.211815
E_cL2Vel: 0.182025
E_cL2CurlVel: 0.262351
E_cL2Pre: 0.0574697
E_cL2GradPre: 0.212641
absE_cHcurlVel: 1.23881
absE_cHgradPre: 81.8422
absE_cL2Vel: 0.078819
absE_cL2CurlVel: 1.2363
absE_cL2Pre: 2.03186
absE_cL2GradPre: 81.8169
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 2.2251e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 2.59971
TprocNewton: 7.49


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 15312
DimSXGrad: 2522
SizeSCsystem: 13323
E_HcurlVel: 0.112506
E_HgradPre: 0.00447365
E_L2Vel: 0.0888931
E_L2CurlVel: 0.112689
E_L2Pre: 0.00102272
E_L2GradPre: 0.00449119
absE_HcurlVel: 0.532239
absE_HgradPre: 1.72426
absE_L2Vel: 0.0389903
absE_L2CurlVel: 0.530809
absE_L2Pre: 0.0357416
absE_L2GradPre: 1.72389
N_L2Vel: 0.438621
N_L2CurlVel: 4.71037
N_L2Pre: 34.9476
N_L2GradPre: 383.838
E_cHcurlVel: 0.133343
E_cHgradPre: 0.137292
E_cL2Vel: 0.0999391
E_cL2CurlVel: 0.13359
E_cL2Pre: 0.0295312
E_cL2GradPre: 0.137843
absE_cHcurlVel: 0.631013
absE_cHgradPre: 53.0476
absE_cL2Vel: 0.0432749
absE_cL2CurlVel: 0.629528
absE_cL2Pre: 1.04408
absE_cL2GradPre: 53.0373
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.79755e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 5.47629
TprocNewton: 14.76


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 29161
DimSXGrad: 4628
SizeSCsystem: 25015
E_HcurlVel: 0.0699732
E_HgradPre: 0.00286039
E_L2Vel: 0.0465428
E_L2CurlVel: 0.07014
E_L2Pre: 0.000520734
E_L2GradPre: 0.00287195
absE_HcurlVel: 0.331109
absE_HgradPre: 1.10384
absE_L2Vel: 0.0202865
absE_L2CurlVel: 0.330487
absE_L2Pre: 0.0183155
absE_L2GradPre: 1.10368
N_L2Vel: 0.435867
N_L2CurlVel: 4.71182
N_L2Pre: 35.1724
N_L2GradPre: 384.298
E_cHcurlVel: 0.0822277
E_cHgradPre: 0.0898125
E_cL2Vel: 0.0642722
E_cL2CurlVel: 0.0823627
E_cL2Pre: 0.0153629
E_cL2GradPre: 0.0901799
absE_cHcurlVel: 0.389121
absE_cHgradPre: 34.7023
absE_cL2Vel: 0.0278307
absE_cL2CurlVel: 0.388125
absE_cL2Pre: 0.543161
absE_cL2GradPre: 34.698
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.49518e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 12.3505
TprocNewton: 33.07


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    1.22501   5.02857     --     9.53356      --     8.92253      --     3.88298      --     0.999792   --     1.00002       --     19.9532        22.5452         18.4233         3857.79
1    0.558943  0.590338    2.73   0.00861105   8.93   0.00179819   10.84  0.632462     2.31   0.170491   2.25   0.398957      1.17   2.792          6.6661          2.99297         1535.05
1    0.499828  0.388132    3.75   0.000381829  27.87  0.000919996  6.00   0.410171     3.87   0.103158   4.49   0.330336      1.69   1.83082        3.51799         1.94103         1271.02
1    0.39203   0.244796    1.90   0.000317036  0.77   0.000750392  0.84   0.261781     1.85   0.0573889  2.41   0.212484      1.82   1.1584         2.87195         1.23881         817.563
1    0.313068  0.112506    3.46   0.000248587  1.08   0.000449119  2.28   0.133343     3.00   0.0295276  2.95   0.137801      1.93   0.532239       1.72389         0.631013        530.209
1    0.256759  0.0699732   2.40   0.000102226  4.48   0.000287195  2.25   0.0822277    2.44   0.0153551  3.30   0.0901565     2.14   0.331109       1.10368         0.389121        346.891


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 257
DimSXGrad: 64
SizeSCsystem: 265
E_HcurlVel: 5.02857
E_HgradPre: 8.92787
E_L2Vel: 9.45833
E_L2CurlVel: 4.83242
E_L2Pre: 9.53356
E_L2GradPre: 8.92253
absE_HcurlVel: 19.9532
absE_HgradPre: 22.6547
absE_L2Vel: 6.41959
absE_L2CurlVel: 18.8923
absE_L2Pre: 2.22464
absE_L2GradPre: 22.5452
N_L2Vel: 0.678723
N_L2CurlVel: 3.90948
N_L2Pre: 0.233348
N_L2GradPre: 2.52678
E_cHcurlVel: 3.88298
E_cHgradPre: 1.00002
E_cL2Vel: 3.48149
E_cL2CurlVel: 3.88616
E_cL2Pre: 0.999792
E_cL2GradPre: 1.00002
absE_cHcurlVel: 18.4233
absE_cHgradPre: 3873.85
absE_cL2Vel: 1.50407
absE_cL2CurlVel: 18.3618
absE_cL2Pre: 352.409
absE_cL2GradPre: 3857.79
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 352.483
N_cL2GradPre: 3857.72
TolNewton: 1e-08
ResidualNewton: 5.39679e-09
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.165025
TprocNewton: 2.69


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 2348
DimSXGrad: 429
SizeSCsystem: 2130
E_HcurlVel: 0.590338
E_HgradPre: 0.00193512
E_L2Vel: 0.730944
E_L2CurlVel: 0.588612
E_L2Pre: 0.00861105
E_L2GradPre: 0.00179819
absE_HcurlVel: 2.792
absE_HgradPre: 7.1997
absE_L2Vel: 0.359935
absE_L2CurlVel: 2.7687
absE_L2Pre: 2.72007
absE_L2GradPre: 6.6661
N_L2Vel: 0.492425
N_L2CurlVel: 4.70378
N_L2Pre: 315.881
N_L2GradPre: 3707.12
E_cHcurlVel: 0.632462
E_cHgradPre: 0.39759
E_cL2Vel: 0.544746
E_cL2CurlVel: 0.633151
E_cL2Pre: 0.170491
E_cL2GradPre: 0.398957
absE_cHcurlVel: 2.99297
absE_cHgradPre: 1536.23
absE_cL2Vel: 0.235882
absE_cL2CurlVel: 2.98366
absE_cL2Pre: 60.2776
absE_cL2GradPre: 1535.05
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 6.13399e-10
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 1.28526
TprocNewton: 32.5


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 4306
DimSXGrad: 752
SizeSCsystem: 3835
E_HcurlVel: 0.388132
E_HgradPre: 0.000917119
E_L2Vel: 0.438738
E_L2CurlVel: 0.387606
E_L2Pre: 0.000381829
E_L2GradPre: 0.000919996
absE_HcurlVel: 1.83082
absE_HgradPre: 3.5203
absE_L2Vel: 0.203285
absE_L2CurlVel: 1.8195
absE_L2Pre: 0.1273
absE_L2GradPre: 3.51799
N_L2Vel: 0.463341
N_L2CurlVel: 4.69419
N_L2Pre: 333.395
N_L2GradPre: 3823.92
E_cHcurlVel: 0.410171
E_cHgradPre: 0.329086
E_cL2Vel: 0.301944
E_cL2CurlVel: 0.410963
E_cL2Pre: 0.103158
E_cL2GradPre: 0.330336
absE_cHcurlVel: 1.94103
absE_cHgradPre: 1271.54
absE_cL2Vel: 0.130746
absE_cL2CurlVel: 1.93662
absE_cL2Pre: 36.4719
absE_cL2GradPre: 1271.02
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.93816e-10
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 2.30105
TprocNewton: 57.96


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 8492
DimSXGrad: 1446
SizeSCsystem: 7491
E_HcurlVel: 0.244796
E_HgradPre: 0.000747915
E_L2Vel: 0.240961
E_L2CurlVel: 0.244831
E_L2Pre: 0.000317036
E_L2GradPre: 0.000750392
absE_HcurlVel: 1.1584
absE_HgradPre: 2.87402
absE_L2Vel: 0.108061
absE_L2CurlVel: 1.15335
absE_L2Pre: 0.109112
absE_L2GradPre: 2.87195
N_L2Vel: 0.448457
N_L2CurlVel: 4.71079
N_L2Pre: 344.162
N_L2GradPre: 3827.27
E_cHcurlVel: 0.261781
E_cHgradPre: 0.211658
E_cL2Vel: 0.182025
E_cL2CurlVel: 0.262351
E_cL2Pre: 0.0573889
E_cL2GradPre: 0.212484
absE_cHcurlVel: 1.23881
absE_cHgradPre: 817.815
absE_cL2Vel: 0.078819
absE_cL2CurlVel: 1.2363
absE_cL2Pre: 20.29
absE_cL2GradPre: 817.563
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.82618e-13
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 4.55651
TprocNewton: 82.13


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 15312
DimSXGrad: 2522
SizeSCsystem: 13323
E_HcurlVel: 0.112506
E_HgradPre: 0.000447837
E_L2Vel: 0.0888931
E_L2CurlVel: 0.112689
E_L2Pre: 0.000248587
E_L2GradPre: 0.000449119
absE_HcurlVel: 0.532239
absE_HgradPre: 1.72608
absE_L2Vel: 0.0389903
absE_L2CurlVel: 0.530809
absE_L2Pre: 0.0868752
absE_L2GradPre: 1.72389
N_L2Vel: 0.438621
N_L2CurlVel: 4.71037
N_L2Pre: 349.476
N_L2GradPre: 3838.38
E_cHcurlVel: 0.133343
E_cHgradPre: 0.137249
E_cL2Vel: 0.0999391
E_cL2CurlVel: 0.13359
E_cL2Pre: 0.0295276
E_cL2GradPre: 0.137801
absE_cHcurlVel: 0.631013
absE_cHgradPre: 530.312
absE_cL2Vel: 0.0432749
absE_cL2CurlVel: 0.629528
absE_cL2Pre: 10.4396
absE_cL2GradPre: 530.209
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.36858e-13
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 7.71747
TprocNewton: 97.86


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 29161
DimSXGrad: 4628
SizeSCsystem: 25015
E_HcurlVel: 0.0699732
E_HgradPre: 0.000286152
E_L2Vel: 0.0465428
E_L2CurlVel: 0.07014
E_L2Pre: 0.000102226
E_L2GradPre: 0.000287195
absE_HcurlVel: 0.331109
absE_HgradPre: 1.10427
absE_L2Vel: 0.0202865
absE_L2CurlVel: 0.330487
absE_L2Pre: 0.0359552
absE_L2GradPre: 1.10368
N_L2Vel: 0.435867
N_L2CurlVel: 4.71182
N_L2Pre: 351.724
N_L2GradPre: 3842.98
E_cHcurlVel: 0.0822277
E_cHgradPre: 0.0897893
E_cL2Vel: 0.0642722
E_cL2CurlVel: 0.0823627
E_cL2Pre: 0.0153551
E_cL2GradPre: 0.0901565
absE_cHcurlVel: 0.389121
absE_cHgradPre: 346.933
absE_cL2Vel: 0.0278307
absE_cL2CurlVel: 0.388125
absE_cL2Pre: 5.42885
absE_cL2GradPre: 346.891
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.12546e-12
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 16.1107
TprocNewton: 143.36


==> outputs/trigo/Tetgen-Cube-0_k1_Re1_Psca1e3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre     Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre    Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    1.22501   3.82242     --     8.84181     --     7.32391      --     3.52459      --     5.72935     --     5.89051       --     18.0454        22.6849         16.7229         22.7239
2    0.558943  0.303597    3.23   0.14278     5.26   0.461109     3.52   0.294774     3.16   0.147146    4.67   0.48018       3.19   1.43661        1.7649          1.39494         1.84757
2    0.499828  0.161039    5.67   0.0865472   4.48   0.334847     2.86   0.161197     5.40   0.0877769   4.62   0.340328      3.08   0.762418       1.28704         0.762823        1.30946
2    0.39203   0.0861306   2.58   0.0442549   2.76   0.215402     1.82   0.0846467    2.65   0.045356    2.72   0.220932      1.78   0.407674       0.828425        0.400568        0.85007
2    0.313068  0.0291626   4.81   0.0145699   4.94   0.0908727    3.84   0.0291241    4.74   0.0149575   4.93   0.093558      3.82   0.138007       0.349629        0.137822        0.359978
2    0.256759  0.0134787   3.89   0.00625531  4.26   0.0509972    2.91   0.0134843    3.88   0.00641835  4.27   0.052301      2.93   0.063785       0.196216        0.0638109       0.201236


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 665
DimSXGrad: 164
SizeSCsystem: 621
E_HcurlVel: 3.82242
E_HgradPre: 7.33311
E_L2Vel: 8.38601
E_L2CurlVel: 3.66455
E_L2Pre: 8.84181
E_L2GradPre: 7.32391
absE_HcurlVel: 18.0454
absE_HgradPre: 22.7761
absE_L2Vel: 5.70616
absE_L2CurlVel: 17.1194
absE_L2Pre: 2.03593
absE_L2GradPre: 22.6849
N_L2Vel: 0.680438
N_L2CurlVel: 4.67164
N_L2Pre: 0.230261
N_L2GradPre: 3.09738
E_cHcurlVel: 3.52459
E_cHgradPre: 5.88919
E_cL2Vel: 3.14427
E_cL2CurlVel: 3.52759
E_cL2Pre: 5.72935
E_cL2GradPre: 5.89051
absE_cHcurlVel: 16.7229
absE_cHgradPre: 22.8135
absE_cL2Vel: 1.35838
absE_cL2CurlVel: 16.6676
absE_cL2Pre: 2.0195
absE_cL2GradPre: 22.7239
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 0.352483
N_cL2GradPre: 3.85772
TolNewton: 1e-08
ResidualNewton: 6.54205e-11
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.45922
TprocNewton: 9.83


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 6414
DimSXGrad: 1279
SizeSCsystem: 5318
E_HcurlVel: 0.303597
E_HgradPre: 0.459386
E_L2Vel: 0.434997
E_L2CurlVel: 0.302173
E_L2Pre: 0.14278
E_L2GradPre: 0.461109
absE_HcurlVel: 1.43661
absE_HgradPre: 1.7656
absE_L2Vel: 0.193173
absE_L2CurlVel: 1.42356
absE_L2Pre: 0.0498421
absE_L2GradPre: 1.7649
N_L2Vel: 0.44408
N_L2CurlVel: 4.71107
N_L2Pre: 0.349082
N_L2GradPre: 3.82751
E_cHcurlVel: 0.294774
E_cHgradPre: 0.478356
E_cL2Vel: 0.150154
E_cL2CurlVel: 0.295694
E_cL2Pre: 0.147146
E_cL2GradPre: 0.48018
absE_cHcurlVel: 1.39494
absE_cHgradPre: 1.8483
absE_cL2Vel: 0.0650187
absE_cL2CurlVel: 1.39342
absE_cL2Pre: 0.052024
absE_cL2GradPre: 1.84757
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.19349e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 2.05881
TprocNewton: 31.37


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 11850
DimSXGrad: 2293
SizeSCsystem: 9656
E_HcurlVel: 0.161039
E_HgradPre: 0.333546
E_L2Vel: 0.190057
E_L2CurlVel: 0.160766
E_L2Pre: 0.0865472
E_L2GradPre: 0.334847
absE_HcurlVel: 0.762418
absE_HgradPre: 1.2874
absE_L2Vel: 0.0831959
absE_L2CurlVel: 0.757865
absE_L2Pre: 0.0304577
absE_L2GradPre: 1.28704
N_L2Vel: 0.437742
N_L2CurlVel: 4.71408
N_L2Pre: 0.35192
N_L2GradPre: 3.84365
E_cHcurlVel: 0.161197
E_cHgradPre: 0.338995
E_cL2Vel: 0.0813169
E_cL2CurlVel: 0.161703
E_cL2Pre: 0.0877769
E_cL2GradPre: 0.340328
absE_cHcurlVel: 0.762823
absE_cHgradPre: 1.30983
absE_cL2Vel: 0.0352112
absE_cL2CurlVel: 0.76201
absE_cL2Pre: 0.0310338
absE_cL2GradPre: 1.30946
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 5.18457e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 3.6252
TprocNewton: 40.72


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 23457
DimSXGrad: 4468
SizeSCsystem: 18950
E_HcurlVel: 0.0861306
E_HgradPre: 0.214538
E_L2Vel: 0.0904119
E_L2CurlVel: 0.0860933
E_L2Pre: 0.0442549
E_L2GradPre: 0.215402
absE_HcurlVel: 0.407674
absE_HgradPre: 0.828572
absE_L2Vel: 0.0393067
absE_L2CurlVel: 0.405775
absE_L2Pre: 0.015623
absE_L2GradPre: 0.828425
N_L2Vel: 0.434752
N_L2CurlVel: 4.7132
N_L2Pre: 0.353022
N_L2GradPre: 3.84595
E_cHcurlVel: 0.0846467
E_cHgradPre: 0.220045
E_cL2Vel: 0.0420093
E_cL2CurlVel: 0.0849156
E_cL2Pre: 0.045356
E_cL2GradPre: 0.220932
absE_cHcurlVel: 0.400568
absE_cHgradPre: 0.850221
absE_cL2Vel: 0.0181906
absE_cL2CurlVel: 0.400155
absE_cL2Pre: 0.0160358
absE_cL2GradPre: 0.85007
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 5.52092e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 6.69639
TprocNewton: 63.15


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 42527
DimSXGrad: 7922
SizeSCsystem: 33906
E_HcurlVel: 0.0291626
E_HgradPre: 0.0905014
E_L2Vel: 0.0221739
E_L2CurlVel: 0.0292146
E_L2Pre: 0.0145699
E_L2GradPre: 0.0908727
absE_HcurlVel: 0.138007
absE_HgradPre: 0.349666
absE_L2Vel: 0.00960982
absE_L2CurlVel: 0.137672
absE_L2Pre: 0.00514983
absE_L2GradPre: 0.349629
N_L2Vel: 0.433384
N_L2CurlVel: 4.71245
N_L2Pre: 0.353456
N_L2GradPre: 3.84746
E_cHcurlVel: 0.0291241
E_cHgradPre: 0.0931756
E_cL2Vel: 0.0169949
E_cL2CurlVel: 0.0292051
E_cL2Pre: 0.0149575
E_cL2GradPre: 0.093558
absE_cHcurlVel: 0.137822
absE_cHgradPre: 0.360017
absE_cL2Vel: 0.00735902
absE_cL2CurlVel: 0.137626
absE_cL2Pre: 0.00528826
absE_cL2GradPre: 0.359978
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 5.6164e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 12.4671
TprocNewton: 112.05


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 81438
DimSXGrad: 14821
SizeSCsystem: 64085
E_HcurlVel: 0.0134787
E_HgradPre: 0.0507865
E_L2Vel: 0.00845769
E_L2CurlVel: 0.0135132
E_L2Pre: 0.00625531
E_L2GradPre: 0.0509972
absE_HcurlVel: 0.063785
absE_HgradPre: 0.196228
absE_L2Vel: 0.00366319
absE_L2CurlVel: 0.0636797
absE_L2Pre: 0.00221139
absE_L2GradPre: 0.196216
N_L2Vel: 0.43312
N_L2CurlVel: 4.71243
N_L2Pre: 0.353522
N_L2GradPre: 3.84758
E_cHcurlVel: 0.0134843
E_cHgradPre: 0.0520849
E_cL2Vel: 0.00865505
E_cL2CurlVel: 0.0135177
E_cL2Pre: 0.00641835
E_cL2GradPre: 0.052301
absE_cHcurlVel: 0.0638109
absE_cHgradPre: 0.201249
absE_cL2Vel: 0.00374775
absE_cL2CurlVel: 0.0637007
absE_cL2Pre: 0.00226923
absE_cL2GradPre: 0.201236
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 6.63578e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 26.7736
TprocNewton: 220.37


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre    Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    1.22501   3.82242     --     0.0910133    --     0.0732391    --     3.52459      --     0.587812    --     0.761446      --     18.0454        22.6849         16.7229         293.745
2    0.558943  0.303597    3.23   0.00148618   5.24   0.00461109   3.52   0.294774     3.16   0.0377091   3.50   0.12715       2.28   1.43661        1.7649          1.39494         48.9228
2    0.499828  0.161039    5.67   0.000865486  4.84   0.00334847   2.86   0.161197     5.40   0.0203274   5.53   0.0867844     3.42   0.762418       1.28704         0.762823        33.3916
2    0.39203   0.0861306   2.58   0.000442907  2.76   0.00215402   1.82   0.0846467    2.65   0.00932058  3.21   0.0470514     2.52   0.407674       0.828425        0.400568        18.1037
2    0.313068  0.0291626   4.81   0.000146273  4.93   0.000908727  3.84   0.0291241    4.74   0.00335328  4.55   0.0214735     3.49   0.138007       0.349629        0.137822        8.26225
2    0.256759  0.0134787   3.89   6.26051e-05  4.28   0.000509972  2.91   0.0134843    3.88   0.0014604   4.19   0.0119385     2.96   0.063785       0.196216        0.0638109       4.59353


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 665
DimSXGrad: 164
SizeSCsystem: 621
E_HcurlVel: 3.82242
E_HgradPre: 0.0733486
E_L2Vel: 8.38601
E_L2CurlVel: 3.66455
E_L2Pre: 0.0910133
E_L2GradPre: 0.0732391
absE_HcurlVel: 18.0454
absE_HgradPre: 22.7815
absE_L2Vel: 5.70616
absE_L2CurlVel: 17.1194
absE_L2Pre: 2.09568
absE_L2GradPre: 22.6849
N_L2Vel: 0.680438
N_L2CurlVel: 4.67164
N_L2Pre: 23.0261
N_L2GradPre: 309.738
E_cHcurlVel: 3.52459
E_cHgradPre: 0.760172
E_cL2Vel: 3.14427
E_cL2CurlVel: 3.52759
E_cL2Pre: 0.587812
E_cL2GradPre: 0.761446
absE_cHcurlVel: 16.7229
absE_cHgradPre: 294.475
absE_cL2Vel: 1.35838
absE_cL2CurlVel: 16.6676
absE_cL2Pre: 20.7193
absE_cL2GradPre: 293.745
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 35.2483
N_cL2GradPre: 385.772
TolNewton: 1e-08
ResidualNewton: 5.65346e-11
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.269834
TprocNewton: 0.99


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 6414
DimSXGrad: 1279
SizeSCsystem: 5318
E_HcurlVel: 0.303597
E_HgradPre: 0.00459401
E_L2Vel: 0.434997
E_L2CurlVel: 0.302173
E_L2Pre: 0.00148618
E_L2GradPre: 0.00461109
absE_HcurlVel: 1.43661
absE_HgradPre: 1.76566
absE_L2Vel: 0.193173
absE_L2CurlVel: 1.42356
absE_L2Pre: 0.0518798
absE_L2GradPre: 1.7649
N_L2Vel: 0.44408
N_L2CurlVel: 4.71107
N_L2Pre: 34.9082
N_L2GradPre: 382.751
E_cHcurlVel: 0.294774
E_cHgradPre: 0.126663
E_cL2Vel: 0.150154
E_cL2CurlVel: 0.295694
E_cL2Pre: 0.0377091
E_cL2GradPre: 0.12715
absE_cHcurlVel: 1.39494
absE_cHgradPre: 48.9409
absE_cL2Vel: 0.0650187
absE_cL2CurlVel: 1.39342
absE_cL2Pre: 1.33322
absE_cL2GradPre: 48.9228
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.62144e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 3.47869
TprocNewton: 11.66


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 11850
DimSXGrad: 2293
SizeSCsystem: 9656
E_HcurlVel: 0.161039
E_HgradPre: 0.00333546
E_L2Vel: 0.190057
E_L2CurlVel: 0.160766
E_L2Pre: 0.000865486
E_L2GradPre: 0.00334847
absE_HcurlVel: 0.762418
absE_HgradPre: 1.2874
absE_L2Vel: 0.0831959
absE_L2CurlVel: 0.757865
absE_L2Pre: 0.0304582
absE_L2GradPre: 1.28704
N_L2Vel: 0.437742
N_L2CurlVel: 4.71408
N_L2Pre: 35.192
N_L2GradPre: 384.365
E_cHcurlVel: 0.161197
E_cHgradPre: 0.0864404
E_cL2Vel: 0.0813169
E_cL2CurlVel: 0.161703
E_cL2Pre: 0.0203274
E_cL2GradPre: 0.0867844
absE_cHcurlVel: 0.762823
absE_cHgradPre: 33.3993
absE_cL2Vel: 0.0352112
absE_cL2CurlVel: 0.76201
absE_cL2Pre: 0.718684
absE_cL2GradPre: 33.3916
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.53184e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 6.38596
TprocNewton: 23.42


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 23457
DimSXGrad: 4468
SizeSCsystem: 18950
E_HcurlVel: 0.0861306
E_HgradPre: 0.00214538
E_L2Vel: 0.0904119
E_L2CurlVel: 0.0860933
E_L2Pre: 0.000442907
E_L2GradPre: 0.00215402
absE_HcurlVel: 0.407674
absE_HgradPre: 0.828572
absE_L2Vel: 0.0393067
absE_L2CurlVel: 0.405775
absE_L2Pre: 0.0156356
absE_L2GradPre: 0.828425
N_L2Vel: 0.434752
N_L2CurlVel: 4.7132
N_L2Pre: 35.3022
N_L2GradPre: 384.595
E_cHcurlVel: 0.0846467
E_cHgradPre: 0.0468617
E_cL2Vel: 0.0420093
E_cL2CurlVel: 0.0849156
E_cL2Pre: 0.00932058
E_cL2GradPre: 0.0470514
absE_cHcurlVel: 0.400568
absE_cHgradPre: 18.1067
absE_cL2Vel: 0.0181906
absE_cL2CurlVel: 0.400155
absE_cL2Pre: 0.329532
absE_cL2GradPre: 18.1037
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.48048e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 14.5978
TprocNewton: 54.02


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 42527
DimSXGrad: 7922
SizeSCsystem: 33906
E_HcurlVel: 0.0291626
E_HgradPre: 0.000905015
E_L2Vel: 0.0221739
E_L2CurlVel: 0.0292146
E_L2Pre: 0.000146273
E_L2GradPre: 0.000908727
absE_HcurlVel: 0.138007
absE_HgradPre: 0.349667
absE_L2Vel: 0.00960982
absE_L2CurlVel: 0.137672
absE_L2Pre: 0.00517011
absE_L2GradPre: 0.349629
N_L2Vel: 0.433384
N_L2CurlVel: 4.71245
N_L2Pre: 35.3456
N_L2GradPre: 384.746
E_cHcurlVel: 0.0291241
E_cHgradPre: 0.0213856
E_cL2Vel: 0.0169949
E_cL2CurlVel: 0.0292051
E_cL2Pre: 0.00335328
E_cL2GradPre: 0.0214735
absE_cHcurlVel: 0.137822
absE_cHgradPre: 8.2631
absE_cL2Vel: 0.00735902
absE_cL2CurlVel: 0.137626
absE_cL2Pre: 0.118557
absE_cL2GradPre: 8.26225
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.71438e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 30.5467
TprocNewton: 106.68


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 81438
DimSXGrad: 14821
SizeSCsystem: 64085
E_HcurlVel: 0.0134787
E_HgradPre: 0.000507865
E_L2Vel: 0.00845769
E_L2CurlVel: 0.0135132
E_L2Pre: 6.26051e-05
E_L2GradPre: 0.000509972
absE_HcurlVel: 0.063785
absE_HgradPre: 0.196228
absE_L2Vel: 0.00366319
absE_L2CurlVel: 0.0636797
absE_L2Pre: 0.00221323
absE_L2GradPre: 0.196216
N_L2Vel: 0.43312
N_L2CurlVel: 4.71243
N_L2Pre: 35.3522
N_L2GradPre: 384.758
E_cHcurlVel: 0.0134843
E_cHgradPre: 0.0118892
E_cL2Vel: 0.00865505
E_cL2CurlVel: 0.0135177
E_cL2Pre: 0.0014604
E_cL2GradPre: 0.0119385
absE_cHcurlVel: 0.0638109
absE_cHgradPre: 4.59382
absE_cL2Vel: 0.00374775
absE_cL2CurlVel: 0.0637007
absE_cL2Pre: 0.0516329
absE_cL2GradPre: 4.59353
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.38752e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 67.5947
TprocNewton: 217.81


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre    Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    1.22501   3.82241     --     0.0233212    --     0.00732389   --     3.52458      --     0.591781    --     0.761928      --     18.0453        22.6848         16.7228         2939.3
2    0.558943  0.303597    3.23   0.000436464  5.07   0.000461109  3.52   0.294774     3.16   0.0376397   3.51   0.126924      2.28   1.43661        1.7649          1.39494         488.358
2    0.499828  0.161039    5.67   8.66913e-05  14.46  0.000334847  2.86   0.161197     5.40   0.0203382   5.51   0.0869084     3.39   0.762418       1.28704         0.762823        334.393
2    0.39203   0.0861306   2.58   4.76973e-05  2.46   0.000215402  1.82   0.0846467    2.65   0.00930148  3.22   0.0469789     2.53   0.407674       0.828425        0.400568        180.758
2    0.313068  0.0291626   4.81   1.94889e-05  3.98   9.08727e-05  3.84   0.0291241    4.74   0.0033497   4.54   0.0214469     3.49   0.138007       0.349629        0.137822        82.52
2    0.256759  0.0134787   3.89   6.75505e-06  5.34   5.09972e-05  2.91   0.0134843    3.88   0.00145925  4.19   0.0119306     2.96   0.063785       0.196216        0.0638109       45.9047


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
NbEdges: 48
DimSXCurl: 665
DimSXGrad: 164
SizeSCsystem: 621
E_HcurlVel: 3.82241
E_HgradPre: 0.00750559
E_L2Vel: 8.38599
E_L2CurlVel: 3.66454
E_L2Pre: 0.0233212
E_L2GradPre: 0.00732389
absE_HcurlVel: 18.0453
absE_HgradPre: 23.3118
absE_L2Vel: 5.70615
absE_L2CurlVel: 17.1194
absE_L2Pre: 5.36997
absE_L2GradPre: 22.6848
N_L2Vel: 0.680438
N_L2CurlVel: 4.67164
N_L2Pre: 230.261
N_L2GradPre: 3097.38
E_cHcurlVel: 3.52458
E_cHgradPre: 0.760675
E_cL2Vel: 3.14427
E_cL2CurlVel: 3.52759
E_cL2Pre: 0.591781
E_cL2GradPre: 0.761928
absE_cHcurlVel: 16.7228
absE_cHgradPre: 2946.7
absE_cL2Vel: 1.35838
absE_cL2CurlVel: 16.6676
absE_cL2Pre: 208.592
absE_cL2GradPre: 2939.3
N_cL2Vel: 0.432017
N_cL2CurlVel: 4.72492
N_cL2Pre: 352.483
N_cL2GradPre: 3857.72
TolNewton: 1e-08
ResidualNewton: 3.8958e-11
TotNewton: 7
ItNewtonMax: 1000
TwallNewton: 0.516322
TprocNewton: 11.37


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimSXCurl: 6414
DimSXGrad: 1279
SizeSCsystem: 5318
E_HcurlVel: 0.303597
E_HgradPre: 0.000460911
E_L2Vel: 0.434997
E_L2CurlVel: 0.302173
E_L2Pre: 0.000436464
E_L2GradPre: 0.000461109
absE_HcurlVel: 1.43661
absE_HgradPre: 1.77146
absE_L2Vel: 0.193173
absE_L2CurlVel: 1.42356
absE_L2Pre: 0.152362
absE_L2GradPre: 1.7649
N_L2Vel: 0.44408
N_L2CurlVel: 4.71107
N_L2Pre: 349.082
N_L2GradPre: 3827.51
E_cHcurlVel: 0.294774
E_cHgradPre: 0.126438
E_cL2Vel: 0.150154
E_cL2CurlVel: 0.295694
E_cL2Pre: 0.0376397
E_cL2GradPre: 0.126924
absE_cHcurlVel: 1.39494
absE_cHgradPre: 488.539
absE_cL2Vel: 0.0650187
absE_cL2CurlVel: 1.39342
absE_cL2Pre: 13.3076
absE_cL2GradPre: 488.358
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.58543e-10
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 4.7502
TprocNewton: 76.93


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimSXCurl: 11850
DimSXGrad: 2293
SizeSCsystem: 9656
E_HcurlVel: 0.161039
E_HgradPre: 0.000333546
E_L2Vel: 0.190057
E_L2CurlVel: 0.160766
E_L2Pre: 8.66913e-05
E_L2GradPre: 0.000334847
absE_HcurlVel: 0.762418
absE_HgradPre: 1.2874
absE_L2Vel: 0.0831959
absE_L2CurlVel: 0.757865
absE_L2Pre: 0.0305084
absE_L2GradPre: 1.28704
N_L2Vel: 0.437742
N_L2CurlVel: 4.71408
N_L2Pre: 351.92
N_L2GradPre: 3843.65
E_cHcurlVel: 0.161197
E_cHgradPre: 0.0865638
E_cL2Vel: 0.0813169
E_cL2CurlVel: 0.161703
E_cL2Pre: 0.0203382
E_cL2GradPre: 0.0869084
absE_cHcurlVel: 0.762823
absE_cHgradPre: 334.47
absE_cL2Vel: 0.0352112
absE_cL2CurlVel: 0.76201
absE_cL2Pre: 7.19065
absE_cL2GradPre: 334.393
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.77545e-10
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 8.40503
TprocNewton: 92.88


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimSXCurl: 23457
DimSXGrad: 4468
SizeSCsystem: 18950
E_HcurlVel: 0.0861306
E_HgradPre: 0.000214544
E_L2Vel: 0.0904119
E_L2CurlVel: 0.0860933
E_L2Pre: 4.76973e-05
E_L2GradPre: 0.000215402
absE_HcurlVel: 0.407674
absE_HgradPre: 0.828596
absE_L2Vel: 0.0393067
absE_L2CurlVel: 0.405775
absE_L2Pre: 0.0168382
absE_L2GradPre: 0.828425
N_L2Vel: 0.434752
N_L2CurlVel: 4.7132
N_L2Pre: 353.022
N_L2GradPre: 3845.95
E_cHcurlVel: 0.0846467
E_cHgradPre: 0.0467895
E_cL2Vel: 0.0420093
E_cL2CurlVel: 0.0849156
E_cL2Pre: 0.00930148
E_cL2GradPre: 0.0469789
absE_cHcurlVel: 0.400568
absE_cHgradPre: 180.788
absE_cL2Vel: 0.0181906
absE_cL2CurlVel: 0.400155
absE_cL2Pre: 3.28857
absE_cL2GradPre: 180.758
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.01199e-13
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 16.8294
TprocNewton: 149.72


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimSXCurl: 42527
DimSXGrad: 7922
SizeSCsystem: 33906
E_HcurlVel: 0.0291626
E_HgradPre: 9.05092e-05
E_L2Vel: 0.0221739
E_L2CurlVel: 0.0292146
E_L2Pre: 1.94889e-05
E_L2GradPre: 9.08727e-05
absE_HcurlVel: 0.138007
absE_HgradPre: 0.349696
absE_L2Vel: 0.00960982
absE_L2CurlVel: 0.137672
absE_L2Pre: 0.00688846
absE_L2GradPre: 0.349629
N_L2Vel: 0.433384
N_L2CurlVel: 4.71245
N_L2Pre: 353.456
N_L2GradPre: 3847.46
E_cHcurlVel: 0.0291241
E_cHgradPre: 0.0213591
E_cL2Vel: 0.0169949
E_cL2CurlVel: 0.0292051
E_cL2Pre: 0.0033497
E_cL2GradPre: 0.0214469
absE_cHcurlVel: 0.137822
absE_cHgradPre: 82.5285
absE_cL2Vel: 0.00735902
absE_cL2CurlVel: 0.137626
absE_cL2Pre: 1.1843
absE_cL2GradPre: 82.52
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.36937e-13
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 31.6349
TprocNewton: 263.96


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/results-6.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimSXCurl: 81438
DimSXGrad: 14821
SizeSCsystem: 64085
E_HcurlVel: 0.0134787
E_HgradPre: 5.07871e-05
E_L2Vel: 0.00845769
E_L2CurlVel: 0.0135132
E_L2Pre: 6.75505e-06
E_L2GradPre: 5.09972e-05
absE_HcurlVel: 0.063785
absE_HgradPre: 0.19623
absE_L2Vel: 0.00366319
absE_L2CurlVel: 0.0636797
absE_L2Pre: 0.00238806
absE_L2GradPre: 0.196216
N_L2Vel: 0.43312
N_L2CurlVel: 4.71243
N_L2Pre: 353.522
N_L2GradPre: 3847.58
E_cHcurlVel: 0.0134843
E_cHgradPre: 0.0118813
E_cL2Vel: 0.00865505
E_cL2CurlVel: 0.0135177
E_cL2Pre: 0.00145925
E_cL2GradPre: 0.0119306
absE_cHcurlVel: 0.0638109
absE_cHgradPre: 45.9076
absE_cL2Vel: 0.00374775
absE_cL2CurlVel: 0.0637007
absE_cL2Pre: 0.515921
absE_cL2GradPre: 45.9047
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.11351e-12
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 72.6725
TprocNewton: 558.38


==> outputs/trigo/Tetgen-Cube-0_k2_Re1_Psca1e3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre   Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre  Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  0.635575    --     6.37017   --     9.93674      --     0.974786     --     5.71518   --     2.83083       --     0.805491       10.2697         4.61292         10.892
0    0.454124  0.352386    0.98   5.03664   0.39   2.86716      2.08   0.66763      0.63   1.89314   1.84   1.82803       0.73   1.27014        6.53978         3.15938         7.03363
0    0.305313  0.162218    1.95   2.00714   2.32   1.21764      2.16   0.468945     0.89   0.784702  2.22   1.07881       1.33   0.670912       3.72833         2.21916         4.1509
0    0.221382  0.0967992   1.61   1.01529   2.12   0.67998      1.81   0.362856     0.80   0.373745  2.31   0.69555       1.37   0.421478       2.2758          1.71712         2.67623
0    0.176754  0.0700735   1.44   0.625854  2.15   0.475603     1.59   0.296154     0.90   0.231494  2.13   0.526885      1.23   0.31393        1.67368         1.40147         2.02727


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 272
DimSXGrad: 138
SizeSCsystem: 411
E_HcurlVel: 0.635575
E_HgradPre: 9.58943
E_L2Vel: 1.11979
E_L2CurlVel: 0.623488
E_L2Pre: 6.37017
E_L2GradPre: 9.93674
absE_HcurlVel: 0.805491
absE_HgradPre: 10.5446
absE_L2Vel: 0.188217
absE_L2CurlVel: 0.783192
absE_L2Pre: 2.39188
absE_L2GradPre: 10.2697
N_L2Vel: 0.168083
N_L2CurlVel: 1.25615
N_L2Pre: 0.375481
N_L2GradPre: 1.03351
E_cHcurlVel: 0.974786
E_cHgradPre: 2.86705
E_cL2Vel: 1.01091
E_cL2CurlVel: 0.974476
E_cL2Pre: 5.71518
E_cL2GradPre: 2.83083
absE_cHcurlVel: 4.61292
absE_cHgradPre: 11.0779
absE_cL2Vel: 0.437736
absE_cL2CurlVel: 4.59211
absE_cL2Pre: 2.02062
absE_cL2GradPre: 10.892
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 1.47054e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.242657
TprocNewton: 4.64


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 1352
DimSXGrad: 678
SizeSCsystem: 2031
E_HcurlVel: 0.352386
E_HgradPre: 2.90424
E_L2Vel: 0.501134
E_L2CurlVel: 0.350282
E_L2Pre: 5.03664
E_L2GradPre: 2.86716
absE_HcurlVel: 1.27014
absE_HgradPre: 6.6661
absE_L2Vel: 0.193786
absE_L2CurlVel: 1.25527
absE_L2Pre: 1.29156
absE_L2GradPre: 6.53978
N_L2Vel: 0.386695
N_L2CurlVel: 3.58359
N_L2Pre: 0.256434
N_L2GradPre: 2.28093
E_cHcurlVel: 0.66763
E_cHgradPre: 1.82859
E_cL2Vel: 0.718803
E_cL2CurlVel: 0.667181
E_cL2Pre: 1.89314
E_cL2GradPre: 1.82803
absE_cHcurlVel: 3.15938
absE_cHgradPre: 7.06541
absE_cL2Vel: 0.311251
absE_cL2CurlVel: 3.14402
absE_cL2Pre: 0.669326
absE_cL2GradPre: 7.03363
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.41335e-09
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 0.883629
TprocNewton: 19.21


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 4018
DimSXGrad: 2011
SizeSCsystem: 6030
E_HcurlVel: 0.162218
E_HgradPre: 1.2274
E_L2Vel: 0.267006
E_L2CurlVel: 0.160929
E_L2Pre: 2.00714
E_L2GradPre: 1.21764
absE_HcurlVel: 0.670912
absE_HgradPre: 3.77597
absE_L2Vel: 0.105794
absE_L2CurlVel: 0.662518
absE_L2Pre: 0.597931
absE_L2GradPre: 3.72833
N_L2Vel: 0.396222
N_L2CurlVel: 4.11684
N_L2Pre: 0.297902
N_L2GradPre: 3.06193
E_cHcurlVel: 0.468945
E_cHgradPre: 1.07669
E_cL2Vel: 0.50342
E_cL2CurlVel: 0.468643
E_cL2Pre: 0.784702
E_cL2GradPre: 1.07881
absE_cHcurlVel: 2.21916
absE_cHgradPre: 4.16016
absE_cL2Vel: 0.217987
absE_cL2CurlVel: 2.20843
absE_cL2Pre: 0.277434
absE_cL2GradPre: 4.1509
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 3.57357e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 2.94724
TprocNewton: 33.52


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 8736
DimSXGrad: 4370
SizeSCsystem: 13107
E_HcurlVel: 0.0967992
E_HgradPre: 0.683689
E_L2Vel: 0.179009
E_L2CurlVel: 0.0957407
E_L2Pre: 1.01529
E_L2GradPre: 0.67998
absE_HcurlVel: 0.421478
absE_HgradPre: 2.29846
absE_L2Vel: 0.0735632
absE_L2CurlVel: 0.415008
absE_L2Pre: 0.321988
absE_L2GradPre: 2.2758
N_L2Vel: 0.410948
N_L2CurlVel: 4.33471
N_L2Pre: 0.317139
N_L2GradPre: 3.34686
E_cHcurlVel: 0.362856
E_cHgradPre: 0.693475
E_cL2Vel: 0.380901
E_cL2CurlVel: 0.3627
E_cL2Pre: 0.373745
E_cL2GradPre: 0.69555
absE_cHcurlVel: 1.71712
absE_cHgradPre: 2.67949
absE_cL2Vel: 0.164935
absE_cL2CurlVel: 1.70918
absE_cL2Pre: 0.132139
absE_cL2GradPre: 2.67623
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.12816e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 5.93039
TprocNewton: 56.55


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 16354
DimSXGrad: 8179
SizeSCsystem: 24534
E_HcurlVel: 0.0700735
E_HgradPre: 0.477108
E_L2Vel: 0.132307
E_L2CurlVel: 0.0692848
E_L2Pre: 0.625854
E_L2GradPre: 0.475603
absE_HcurlVel: 0.31393
absE_HgradPre: 1.68629
absE_L2Vel: 0.0551319
absE_L2CurlVel: 0.309051
absE_L2Pre: 0.205897
absE_L2GradPre: 1.67368
N_L2Vel: 0.416696
N_L2CurlVel: 4.46058
N_L2Pre: 0.328986
N_L2GradPre: 3.51906
E_cHcurlVel: 0.296154
E_cHgradPre: 0.525102
E_cL2Vel: 0.307525
E_cL2CurlVel: 0.296056
E_cL2Pre: 0.231494
E_cL2GradPre: 0.526885
absE_cHcurlVel: 1.40147
absE_cHgradPre: 2.02892
absE_cL2Vel: 0.133162
absE_cL2CurlVel: 1.39513
absE_cL2Pre: 0.0818453
absE_cL2GradPre: 2.02727
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 3.09287e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 13.6505
TprocNewton: 108.54


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre     Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  0.635575    --     0.0811808   --     0.0993674    --     0.974786     --     0.873786   --     0.944995      --     0.805491       10.2697         4.61292         363.601
0    0.454124  0.352386    0.98   0.0510633   0.77   0.0286716    2.08   0.66763      0.63   0.456152   1.09   0.661861      0.59   1.27014        6.53978         3.15938         254.661
0    0.305313  0.162218    1.95   0.0200716   2.35   0.0121764    2.16   0.468945     0.89   0.22808    1.75   0.472216      0.85   0.670912       3.72833         2.21916         181.692
0    0.176754  0.0700735   1.54   0.00626217  2.13   0.00475603   1.72   0.296154     0.84   0.0923072  1.65   0.298018      0.84   0.31393        1.67368         1.40147         114.667
0    0.150004  0.0546165   1.52   0.00420413  2.43   0.00373162   1.48   0.250163     1.03   0.0651582  2.12   0.251342      1.04   0.248546       1.34921         1.18383         96.7075


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 272
DimSXGrad: 138
SizeSCsystem: 411
E_HcurlVel: 0.635575
E_HgradPre: 0.0974218
E_L2Vel: 1.11979
E_L2CurlVel: 0.623488
E_L2Pre: 0.0811808
E_L2GradPre: 0.0993674
absE_HcurlVel: 0.805491
absE_HgradPre: 10.7125
absE_L2Vel: 0.188217
absE_L2CurlVel: 0.783192
absE_L2Pre: 3.04818
absE_L2GradPre: 10.2697
N_L2Vel: 0.168083
N_L2CurlVel: 1.25615
N_L2Pre: 37.5481
N_L2GradPre: 103.351
E_cHcurlVel: 0.974786
E_cHgradPre: 0.944421
E_cL2Vel: 1.01091
E_cL2CurlVel: 0.974476
E_cL2Pre: 0.873786
E_cL2GradPre: 0.944995
absE_cHcurlVel: 4.61292
absE_cHgradPre: 364.911
absE_cL2Vel: 0.437736
absE_cL2CurlVel: 4.59211
absE_cL2Pre: 30.893
absE_cL2GradPre: 363.601
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 2.19681e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.119216
TprocNewton: 0.25


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 1352
DimSXGrad: 678
SizeSCsystem: 2031
E_HcurlVel: 0.352386
E_HgradPre: 0.0290576
E_L2Vel: 0.501134
E_L2CurlVel: 0.350282
E_L2Pre: 0.0510633
E_L2GradPre: 0.0286716
absE_HcurlVel: 1.27014
absE_HgradPre: 6.66958
absE_L2Vel: 0.193786
absE_L2CurlVel: 1.25527
absE_L2Pre: 1.30943
absE_L2GradPre: 6.53978
N_L2Vel: 0.386695
N_L2CurlVel: 3.58359
N_L2Pre: 25.6434
N_L2GradPre: 228.093
E_cHcurlVel: 0.66763
E_cHgradPre: 0.660405
E_cL2Vel: 0.718803
E_cL2CurlVel: 0.667181
E_cL2Pre: 0.456152
E_cL2GradPre: 0.661861
absE_cHcurlVel: 3.15938
absE_cHgradPre: 255.171
absE_cL2Vel: 0.311251
absE_cL2CurlVel: 3.14402
absE_cL2Pre: 16.1274
absE_cL2GradPre: 254.661
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.10426e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 0.878759
TprocNewton: 1.63


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 4018
DimSXGrad: 2011
SizeSCsystem: 6030
E_HcurlVel: 0.162218
E_HgradPre: 0.012274
E_L2Vel: 0.267006
E_L2CurlVel: 0.160929
E_L2Pre: 0.0200716
E_L2GradPre: 0.0121764
absE_HcurlVel: 0.670912
absE_HgradPre: 3.77597
absE_L2Vel: 0.105794
absE_L2CurlVel: 0.662518
absE_L2Pre: 0.597938
absE_L2GradPre: 3.72833
N_L2Vel: 0.396222
N_L2CurlVel: 4.11684
N_L2Pre: 29.7902
N_L2GradPre: 306.193
E_cHcurlVel: 0.468945
E_cHgradPre: 0.470697
E_cL2Vel: 0.50342
E_cL2CurlVel: 0.468643
E_cL2Pre: 0.22808
E_cL2GradPre: 0.472216
absE_cHcurlVel: 2.21916
absE_cHgradPre: 181.871
absE_cL2Vel: 0.217987
absE_cL2CurlVel: 2.20843
absE_cL2Pre: 8.06385
absE_cL2GradPre: 181.692
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.74523e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 3.8197
TprocNewton: 6.63


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 16354
DimSXGrad: 8179
SizeSCsystem: 24534
E_HcurlVel: 0.0700735
E_HgradPre: 0.00477113
E_L2Vel: 0.132307
E_L2CurlVel: 0.0692848
E_L2Pre: 0.00626217
E_L2GradPre: 0.00475603
absE_HcurlVel: 0.31393
absE_HgradPre: 1.68631
absE_L2Vel: 0.0551319
absE_L2CurlVel: 0.309051
absE_L2Pre: 0.206017
absE_L2GradPre: 1.67368
N_L2Vel: 0.416696
N_L2CurlVel: 4.46058
N_L2Pre: 32.8986
N_L2GradPre: 351.906
E_cHcurlVel: 0.296154
E_cHgradPre: 0.296888
E_cL2Vel: 0.307525
E_cL2CurlVel: 0.296056
E_cL2Pre: 0.0923072
E_cL2GradPre: 0.298018
absE_cHcurlVel: 1.40147
absE_cHgradPre: 114.713
absE_cL2Vel: 0.133162
absE_cL2CurlVel: 1.39513
absE_cL2Pre: 3.26355
absE_cL2GradPre: 114.667
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 5.31631e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 31.2987
TprocNewton: 46.48


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 27546
DimSXGrad: 13775
SizeSCsystem: 41322
E_HcurlVel: 0.0546165
E_HgradPre: 0.00373592
E_L2Vel: 0.10475
E_L2CurlVel: 0.0539823
E_L2Pre: 0.00420413
E_L2GradPre: 0.00373162
absE_HcurlVel: 0.248546
absE_HgradPre: 1.35658
absE_L2Vel: 0.0440695
absE_L2CurlVel: 0.244608
absE_L2Pre: 0.141257
absE_L2GradPre: 1.34921
N_L2Vel: 0.420712
N_L2CurlVel: 4.53126
N_L2Pre: 33.5995
N_L2GradPre: 361.561
E_cHcurlVel: 0.250163
E_cHgradPre: 0.250358
E_cL2Vel: 0.257991
E_cL2CurlVel: 0.250096
E_cL2Pre: 0.0651582
E_cL2GradPre: 0.251342
absE_cHcurlVel: 1.18383
absE_cHgradPre: 96.7349
absE_cL2Vel: 0.111713
absE_cL2CurlVel: 1.17855
absE_cL2Pre: 2.30369
absE_cL2GradPre: 96.7075
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 8.76666e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 78.8959
TprocNewton: 114.38


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
0    0.826611  0.635575    --     0.0507272    --     0.00993674   --     0.974786     --     0.870086   --     0.944635      --     0.805491       10.2697         4.61292         3634.62
0    0.454124  0.352386    0.98   0.00980091   2.74   0.00286716   2.08   0.66763      0.63   0.455549   1.08   0.661542      0.59   1.27014        6.53978         3.15938         2545.38
0    0.305313  0.162218    1.95   0.00200918   3.99   0.00121764   2.16   0.468945     0.89   0.227804   1.75   0.472098      0.85   0.670912       3.72833         2.21916         1816.47
0    0.176754  0.0700735   1.54   0.000661217  2.03   0.000475603  1.72   0.296154     0.84   0.0923168  1.65   0.297993      0.84   0.31393        1.67368         1.40147         1146.57
0    0.150004  0.0546165   1.52   0.000426874  2.67   0.000373162  1.48   0.250163     1.03   0.065123   2.13   0.251319      1.04   0.248546       1.34921         1.18383         966.986


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 272
DimSXGrad: 138
SizeSCsystem: 411
E_HcurlVel: 0.635575
E_HgradPre: 0.0196792
E_L2Vel: 1.11979
E_L2CurlVel: 0.623488
E_L2Pre: 0.0507272
E_L2GradPre: 0.00993674
absE_HcurlVel: 0.805491
absE_HgradPre: 21.6393
absE_L2Vel: 0.188217
absE_L2CurlVel: 0.783192
absE_L2Pre: 19.0471
absE_L2GradPre: 10.2697
N_L2Vel: 0.168083
N_L2CurlVel: 1.25615
N_L2Pre: 375.481
N_L2GradPre: 1033.51
E_cHcurlVel: 0.974786
E_cHgradPre: 0.944035
E_cL2Vel: 1.01091
E_cL2CurlVel: 0.974476
E_cL2Pre: 0.870086
E_cL2GradPre: 0.944635
absE_cHcurlVel: 4.61292
absE_cHgradPre: 3647.62
absE_cL2Vel: 0.437736
absE_cL2CurlVel: 4.59211
absE_cL2Pre: 307.622
absE_cL2GradPre: 3634.62
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.59418e-09
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 0.354913
TprocNewton: 0.49


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 1352
DimSXGrad: 678
SizeSCsystem: 2031
E_HcurlVel: 0.352386
E_HgradPre: 0.00305237
E_L2Vel: 0.501134
E_L2CurlVel: 0.350282
E_L2Pre: 0.00980091
E_L2GradPre: 0.00286716
absE_HcurlVel: 1.27014
absE_HgradPre: 7.00609
absE_L2Vel: 0.193786
absE_L2CurlVel: 1.25527
absE_L2Pre: 2.51328
absE_L2GradPre: 6.53978
N_L2Vel: 0.386695
N_L2CurlVel: 3.58359
N_L2Pre: 256.434
N_L2GradPre: 2280.93
E_cHcurlVel: 0.66763
E_cHgradPre: 0.660084
E_cL2Vel: 0.718803
E_cL2CurlVel: 0.667181
E_cL2Pre: 0.455549
E_cL2GradPre: 0.661542
absE_cHcurlVel: 3.15938
absE_cHgradPre: 2550.47
absE_cL2Vel: 0.311251
absE_cL2CurlVel: 3.14402
absE_cL2Pre: 161.061
absE_cL2GradPre: 2545.38
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.66446e-09
TotNewton: 11
ItNewtonMax: 1000
TwallNewton: 1.66458
TprocNewton: 2.74


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 4018
DimSXGrad: 2011
SizeSCsystem: 6030
E_HcurlVel: 0.162218
E_HgradPre: 0.00122743
E_L2Vel: 0.267006
E_L2CurlVel: 0.160929
E_L2Pre: 0.00200918
E_L2GradPre: 0.00121764
absE_HcurlVel: 0.670912
absE_HgradPre: 3.77607
absE_L2Vel: 0.105794
absE_L2CurlVel: 0.662518
absE_L2Pre: 0.598539
absE_L2GradPre: 3.72833
N_L2Vel: 0.396222
N_L2CurlVel: 4.11684
N_L2Pre: 297.902
N_L2GradPre: 3061.93
E_cHcurlVel: 0.468945
E_cHgradPre: 0.470579
E_cL2Vel: 0.50342
E_cL2CurlVel: 0.468643
E_cL2Pre: 0.227804
E_cL2GradPre: 0.472098
absE_cHcurlVel: 2.21916
absE_cHgradPre: 1818.25
absE_cL2Vel: 0.217987
absE_cL2CurlVel: 2.20843
absE_cL2Pre: 80.5408
absE_cL2GradPre: 1816.47
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.72308e-14
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 8.52045
TprocNewton: 13.06


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 16354
DimSXGrad: 8179
SizeSCsystem: 24534
E_HcurlVel: 0.0700735
E_HgradPre: 0.000477522
E_L2Vel: 0.132307
E_L2CurlVel: 0.0692848
E_L2Pre: 0.000661217
E_L2GradPre: 0.000475603
absE_HcurlVel: 0.31393
absE_HgradPre: 1.68775
absE_L2Vel: 0.0551319
absE_L2CurlVel: 0.309051
absE_L2Pre: 0.217531
absE_L2GradPre: 1.67368
N_L2Vel: 0.416696
N_L2CurlVel: 4.46058
N_L2Pre: 328.986
N_L2GradPre: 3519.06
E_cHcurlVel: 0.296154
E_cHgradPre: 0.296863
E_cL2Vel: 0.307525
E_cL2CurlVel: 0.296056
E_cL2Pre: 0.0923168
E_cL2GradPre: 0.297993
absE_cHcurlVel: 1.40147
absE_cHgradPre: 1147.04
absE_cL2Vel: 0.133162
absE_cL2CurlVel: 1.39513
absE_cL2Pre: 32.6389
absE_cL2GradPre: 1146.57
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.97423e-13
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 75.796
TprocNewton: 103.17


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 27546
DimSXGrad: 13775
SizeSCsystem: 41322
E_HcurlVel: 0.0546165
E_HgradPre: 0.000373654
E_L2Vel: 0.10475
E_L2CurlVel: 0.0539823
E_L2Pre: 0.000426874
E_L2GradPre: 0.000373162
absE_HcurlVel: 0.248546
absE_HgradPre: 1.35681
absE_L2Vel: 0.0440695
absE_L2CurlVel: 0.244608
absE_L2Pre: 0.143428
absE_L2GradPre: 1.34921
N_L2Vel: 0.420712
N_L2CurlVel: 4.53126
N_L2Pre: 335.995
N_L2GradPre: 3615.61
E_cHcurlVel: 0.250163
E_cHgradPre: 0.250335
E_cL2Vel: 0.257991
E_cL2CurlVel: 0.250096
E_cL2Pre: 0.065123
E_cL2GradPre: 0.251319
absE_cHcurlVel: 1.18383
absE_cHgradPre: 967.26
absE_cL2Vel: 0.111713
absE_cL2CurlVel: 1.17855
absE_cL2Pre: 23.0245
absE_cL2GradPre: 966.986
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 8.59907e-14
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 210.468
TprocNewton: 275.67


==> outputs/trigo/Voro-small-0_k0_Re1_Psca1e3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre    Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.475992    --     5.98753    --     5.76518      --     0.716572     --     4.34128    --     3.68296       --     1.79342        13.993          3.39099         14.1707
1    0.454124  0.14117     2.03   0.936191   3.10   1.08867      2.78   0.285769     1.53   0.574228   3.38   1.01827       2.15   0.646822       3.74971         1.35233         3.91795
1    0.305313  0.0444694   2.91   0.260624   3.22   0.374671     2.69   0.140855     1.78   0.14774    3.42   0.394475      2.39   0.208771       1.40426         0.66656         1.5178
1    0.221382  0.02054     2.40   0.123615   2.32   0.175541     2.36   0.0839762    1.61   0.0533731  3.17   0.193811      2.21   0.0969242      0.668638        0.397396        0.745716
1    0.176754  0.0122981   2.28   0.0689314  2.59   0.110184     2.07   0.0554506    1.84   0.0281589  2.84   0.123475      2.00   0.0581254      0.422133        0.262406        0.475087


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 949
DimSXGrad: 410
SizeSCsystem: 1279
E_HcurlVel: 0.475992
E_HgradPre: 5.76976
E_L2Vel: 0.686522
E_L2CurlVel: 0.472569
E_L2Pre: 5.98753
E_L2GradPre: 5.76518
absE_HcurlVel: 1.79342
absE_HgradPre: 14.1477
absE_L2Vel: 0.295986
absE_L2CurlVel: 1.76882
absE_L2Pre: 2.0865
absE_L2GradPre: 13.993
N_L2Vel: 0.431139
N_L2CurlVel: 3.743
N_L2Pre: 0.348475
N_L2GradPre: 2.42715
E_cHcurlVel: 0.716572
E_cHgradPre: 3.68896
E_cL2Vel: 0.785614
E_cL2CurlVel: 0.71596
E_cL2Pre: 4.34128
E_cL2GradPre: 3.68296
absE_cHcurlVel: 3.39099
absE_cHgradPre: 14.2536
absE_cL2Vel: 0.340181
absE_cL2CurlVel: 3.37388
absE_cL2Pre: 1.53487
absE_cL2GradPre: 14.1707
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.63864e-09
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 1.16311
TprocNewton: 21.71


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 4679
DimSXGrad: 2030
SizeSCsystem: 6335
E_HcurlVel: 0.14117
E_HgradPre: 1.08747
E_L2Vel: 0.171397
E_L2CurlVel: 0.140861
E_L2Pre: 0.936191
E_L2GradPre: 1.08867
absE_HcurlVel: 0.646822
absE_HgradPre: 3.76147
absE_L2Vel: 0.0751337
absE_L2CurlVel: 0.642444
absE_L2Pre: 0.297241
absE_L2GradPre: 3.74971
N_L2Vel: 0.438361
N_L2CurlVel: 4.56083
N_L2Pre: 0.3175
N_L2GradPre: 3.44431
E_cHcurlVel: 0.285769
E_cHgradPre: 1.01536
E_cL2Vel: 0.313702
E_cL2CurlVel: 0.285521
E_cL2Pre: 0.574228
E_cL2GradPre: 1.01827
absE_cHcurlVel: 1.35233
absE_cHgradPre: 3.9232
absE_cL2Vel: 0.135837
absE_cL2CurlVel: 1.34549
absE_cL2Pre: 0.20302
absE_cL2GradPre: 3.91795
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 2.92954e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 4.88451
TprocNewton: 50.27


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 13767
DimSXGrad: 6029
SizeSCsystem: 18768
E_HcurlVel: 0.0444694
E_HgradPre: 0.373861
E_L2Vel: 0.0624473
E_L2CurlVel: 0.0442834
E_L2Pre: 0.260624
E_L2GradPre: 0.374671
absE_HcurlVel: 0.208771
absE_HgradPre: 1.40712
absE_L2Vel: 0.0270574
absE_L2CurlVel: 0.20701
absE_L2Pre: 0.0897357
absE_L2GradPre: 1.40426
N_L2Vel: 0.433284
N_L2CurlVel: 4.67467
N_L2Pre: 0.344311
N_L2GradPre: 3.74797
E_cHcurlVel: 0.140855
E_cHgradPre: 0.393053
E_cL2Vel: 0.14954
E_cL2CurlVel: 0.140779
E_cL2Pre: 0.14774
E_cL2GradPre: 0.394475
absE_cHcurlVel: 0.66656
absE_cHgradPre: 1.5187
absE_cL2Vel: 0.0647529
absE_cL2CurlVel: 0.663407
absE_cL2Pre: 0.052234
absE_cL2GradPre: 1.5178
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 2.85628e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 18.9959
TprocNewton: 137.1


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimSXCurl: 29851
DimSXGrad: 13106
SizeSCsystem: 40771
E_HcurlVel: 0.02054
E_HgradPre: 0.17517
E_L2Vel: 0.0377715
E_L2CurlVel: 0.0203308
E_L2Pre: 0.123615
E_L2GradPre: 0.175541
absE_HcurlVel: 0.0969242
absE_HgradPre: 0.670037
absE_L2Vel: 0.0163735
absE_L2CurlVel: 0.0955312
absE_L2Pre: 0.0432761
absE_L2GradPre: 0.668638
N_L2Vel: 0.433488
N_L2CurlVel: 4.69884
N_L2Pre: 0.350088
N_L2GradPre: 3.80902
E_cHcurlVel: 0.0839762
E_cHgradPre: 0.19306
E_cL2Vel: 0.0893265
E_cL2CurlVel: 0.0839296
E_cL2Pre: 0.0533731
E_cL2GradPre: 0.193811
absE_cHcurlVel: 0.397396
absE_cHgradPre: 0.745955
absE_cL2Vel: 0.0386795
absE_cL2CurlVel: 0.395509
absE_cL2Pre: 0.0188702
absE_cL2GradPre: 0.745716
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 3.36687e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 49.8235
TprocNewton: 425.14


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 55715
DimSXGrad: 24533
SizeSCsystem: 76256
E_HcurlVel: 0.0122981
E_HgradPre: 0.109903
E_L2Vel: 0.0253895
E_L2CurlVel: 0.012127
E_L2Pre: 0.0689314
E_L2GradPre: 0.110184
absE_HcurlVel: 0.0581254
absE_HgradPre: 0.42283
absE_L2Vel: 0.0109983
absE_L2CurlVel: 0.0570754
absE_L2Pre: 0.0242685
absE_L2GradPre: 0.422133
N_L2Vel: 0.433182
N_L2CurlVel: 4.70647
N_L2Pre: 0.352068
N_L2GradPre: 3.83118
E_cHcurlVel: 0.0554506
E_cHgradPre: 0.122984
E_cL2Vel: 0.0582013
E_cL2CurlVel: 0.0554268
E_cL2Pre: 0.0281589
E_cL2GradPre: 0.123475
absE_cHcurlVel: 0.262406
absE_cHgradPre: 0.475192
absE_cL2Vel: 0.0252019
absE_cL2CurlVel: 0.261193
absE_cL2Pre: 0.00995567
absE_cL2GradPre: 0.475087
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.13277e-10
TotNewton: 4
ItNewtonMax: 1000
TwallNewton: 115.979
TprocNewton: 1269.09


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.475992    --     0.0671685    --     0.0576518    --     0.716572     --     0.543341   --     0.685912      --     1.79342        13.993          3.39099         263.915
1    0.454124  0.14117     2.03   0.0101365    3.16   0.0108867    2.78   0.285769     1.53   0.151272   2.13   0.307088      1.34   0.646822       3.74971         1.35233         118.157
1    0.305313  0.0444694   2.91   0.00268066   3.35   0.00374671   2.69   0.140855     1.78   0.0474126  2.92   0.150009      1.80   0.208771       1.40426         0.66656         57.7183
1    0.176754  0.0122981   2.35   0.000690549  2.48   0.00110184   2.24   0.0554506    1.71   0.0107267  2.72   0.0569627     1.77   0.0581254      0.422133        0.262406        21.9172
1    0.150004  0.00836219  2.35   0.000423815  2.98   0.000751916  2.33   0.0393449    2.09   0.006311   3.23   0.0402727     2.11   0.0395471      0.28869         0.186189        15.4955


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 949
DimSXGrad: 410
SizeSCsystem: 1279
E_HcurlVel: 0.475992
E_HgradPre: 0.0578595
E_L2Vel: 0.686522
E_L2CurlVel: 0.472569
E_L2Pre: 0.0671685
E_L2GradPre: 0.0576518
absE_HcurlVel: 1.79342
absE_HgradPre: 14.1874
absE_L2Vel: 0.295986
absE_L2CurlVel: 1.76882
absE_L2Pre: 2.34066
absE_L2GradPre: 13.993
N_L2Vel: 0.431139
N_L2CurlVel: 3.743
N_L2Pre: 34.8475
N_L2GradPre: 242.715
E_cHcurlVel: 0.716572
E_cHgradPre: 0.684841
E_cL2Vel: 0.785614
E_cL2CurlVel: 0.71596
E_cL2Pre: 0.543341
E_cL2GradPre: 0.685912
absE_cHcurlVel: 3.39099
absE_cHgradPre: 264.613
absE_cL2Vel: 0.340181
absE_cL2CurlVel: 3.37388
absE_cL2Pre: 19.21
absE_cL2GradPre: 263.915
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 9.07102e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 1.05148
TprocNewton: 2.8


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 4679
DimSXGrad: 2030
SizeSCsystem: 6335
E_HcurlVel: 0.14117
E_HgradPre: 0.0108806
E_L2Vel: 0.171397
E_L2CurlVel: 0.140861
E_L2Pre: 0.0101365
E_L2GradPre: 0.0108867
absE_HcurlVel: 0.646822
absE_HgradPre: 3.7635
absE_L2Vel: 0.0751337
absE_L2CurlVel: 0.642444
absE_L2Pre: 0.321834
absE_L2GradPre: 3.74971
N_L2Vel: 0.438361
N_L2CurlVel: 4.56083
N_L2Pre: 31.75
N_L2GradPre: 344.431
E_cHcurlVel: 0.285769
E_cHgradPre: 0.306112
E_cL2Vel: 0.313702
E_cL2CurlVel: 0.285521
E_cL2Pre: 0.151272
E_cL2GradPre: 0.307088
absE_cHcurlVel: 1.35233
absE_cHgradPre: 118.277
absE_cL2Vel: 0.135837
absE_cL2CurlVel: 1.34549
absE_cL2Pre: 5.34826
absE_cL2GradPre: 118.157
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 3.87738e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 8.3997
TprocNewton: 19.71


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 13767
DimSXGrad: 6029
SizeSCsystem: 18768
E_HcurlVel: 0.0444694
E_HgradPre: 0.00373905
E_L2Vel: 0.0624473
E_L2CurlVel: 0.0442834
E_L2Pre: 0.00268066
E_L2GradPre: 0.00374671
absE_HcurlVel: 0.208771
absE_HgradPre: 1.40729
absE_L2Vel: 0.0270574
absE_L2CurlVel: 0.20701
absE_L2Pre: 0.092298
absE_L2GradPre: 1.40426
N_L2Vel: 0.433284
N_L2CurlVel: 4.67467
N_L2Pre: 34.4311
N_L2GradPre: 374.797
E_cHcurlVel: 0.140855
E_cHgradPre: 0.149443
E_cL2Vel: 0.14954
E_cL2CurlVel: 0.140779
E_cL2Pre: 0.0474126
E_cL2GradPre: 0.150009
absE_cHcurlVel: 0.66656
absE_cHgradPre: 57.7426
absE_cL2Vel: 0.0647529
absE_cL2CurlVel: 0.663407
absE_cL2Pre: 1.67629
absE_cL2GradPre: 57.7183
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 9.49933e-13
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 43.0427
TprocNewton: 91.93


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 55715
DimSXGrad: 24533
SizeSCsystem: 76256
E_HcurlVel: 0.0122981
E_HgradPre: 0.00109903
E_L2Vel: 0.0253895
E_L2CurlVel: 0.012127
E_L2Pre: 0.000690549
E_L2GradPre: 0.00110184
absE_HcurlVel: 0.0581254
absE_HgradPre: 0.422833
absE_L2Vel: 0.0109983
absE_L2CurlVel: 0.0570754
absE_L2Pre: 0.024312
absE_L2GradPre: 0.422133
N_L2Vel: 0.433182
N_L2CurlVel: 4.70647
N_L2Pre: 35.2068
N_L2GradPre: 383.118
E_cHcurlVel: 0.0554506
E_cHgradPre: 0.0567322
E_cL2Vel: 0.0582013
E_cL2CurlVel: 0.0554268
E_cL2Pre: 0.0107267
E_cL2GradPre: 0.0569627
absE_cHcurlVel: 0.262406
absE_cHgradPre: 21.9205
absE_cL2Vel: 0.0252019
absE_cL2CurlVel: 0.261193
absE_cL2Pre: 0.379246
absE_cL2GradPre: 21.9172
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.3743e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 435.275
TprocNewton: 675.01


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 93621
DimSXGrad: 41321
SizeSCsystem: 128352
E_HcurlVel: 0.00836219
E_HgradPre: 0.000749765
E_L2Vel: 0.0184134
E_L2CurlVel: 0.00822498
E_L2Pre: 0.000423815
E_L2GradPre: 0.000751916
absE_HcurlVel: 0.0395471
absE_HgradPre: 0.289077
absE_L2Vel: 0.00797454
absE_L2CurlVel: 0.0387348
absE_L2Pre: 0.0149525
absE_L2GradPre: 0.28869
N_L2Vel: 0.433083
N_L2CurlVel: 4.7094
N_L2Pre: 35.2807
N_L2GradPre: 383.94
E_cHcurlVel: 0.0393449
E_cHgradPre: 0.0401079
E_cL2Vel: 0.0409781
E_cL2CurlVel: 0.0393308
E_cL2Pre: 0.006311
E_cL2GradPre: 0.0402727
absE_cHcurlVel: 0.186189
absE_cHgradPre: 15.4971
absE_cL2Vel: 0.0177441
absE_cL2CurlVel: 0.185342
absE_cL2Pre: 0.223128
absE_cL2GradPre: 15.4955
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 1.39178e-12
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 1195.12
TprocNewton: 1711.27


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre    Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
1    0.826611  0.475992    --     0.0310243    --     0.00576518   --     0.716572     --     0.546305    --     0.685826      --     1.79342        13.993          3.39099         2638.82
1    0.454124  0.14117     2.03   0.00399767   3.42   0.00108867   2.78   0.285769     1.53   0.151184    2.14   0.307039      1.34   0.646822       3.74971         1.35233         1181.38
1    0.305313  0.0444694   2.91   0.000679274  4.46   0.000374671  2.69   0.140855     1.78   0.0473995   2.92   0.149968      1.80   0.208771       1.40426         0.66656         577.023
1    0.176754  0.0122981   2.35   8.03479e-05  3.91   0.000110184  2.24   0.0554506    1.71   0.0107255   2.72   0.0569549     1.77   0.0581254      0.422133        0.262406        219.143
1    0.150004  0.00836219  2.35   4.25225e-05  3.88   7.51916e-05  2.33   0.0393449    2.09   0.00630947  3.23   0.040267      2.11   0.0395471      0.28869         0.186189        154.933


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 949
DimSXGrad: 410
SizeSCsystem: 1279
E_HcurlVel: 0.475992
E_HgradPre: 0.00721151
E_L2Vel: 0.686522
E_L2CurlVel: 0.472569
E_L2Pre: 0.0310243
E_L2GradPre: 0.00576518
absE_HcurlVel: 1.79342
absE_HgradPre: 17.6829
absE_L2Vel: 0.295986
absE_L2CurlVel: 1.76882
absE_L2Pre: 10.8112
absE_L2GradPre: 13.993
N_L2Vel: 0.431139
N_L2CurlVel: 3.743
N_L2Pre: 348.475
N_L2GradPre: 2427.15
E_cHcurlVel: 0.716572
E_cHgradPre: 0.684776
E_cL2Vel: 0.785614
E_cL2CurlVel: 0.71596
E_cL2Pre: 0.546305
E_cL2GradPre: 0.685826
absE_cHcurlVel: 3.39099
absE_cHgradPre: 2645.88
absE_cL2Vel: 0.340181
absE_cL2CurlVel: 3.37388
absE_cL2Pre: 193.148
absE_cL2GradPre: 2638.82
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 3.12411e-13
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 2.31472
TprocNewton: 4.59


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 4679
DimSXGrad: 2030
SizeSCsystem: 6335
E_HcurlVel: 0.14117
E_HgradPre: 0.00114449
E_L2Vel: 0.171397
E_L2CurlVel: 0.140861
E_L2Pre: 0.00399767
E_L2GradPre: 0.00108867
absE_HcurlVel: 0.646822
absE_HgradPre: 3.95871
absE_L2Vel: 0.0751337
absE_L2CurlVel: 0.642444
absE_L2Pre: 1.26926
absE_L2GradPre: 3.74971
N_L2Vel: 0.438361
N_L2CurlVel: 4.56083
N_L2Pre: 317.5
N_L2GradPre: 3444.31
E_cHcurlVel: 0.285769
E_cHgradPre: 0.306064
E_cL2Vel: 0.313702
E_cL2CurlVel: 0.285521
E_cL2Pre: 0.151184
E_cL2GradPre: 0.307039
absE_cHcurlVel: 1.35233
absE_cHgradPre: 1182.59
absE_cL2Vel: 0.135837
absE_cL2CurlVel: 1.34549
absE_cL2Pre: 53.4518
absE_cL2GradPre: 1181.38
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.07095e-13
TotNewton: 12
ItNewtonMax: 1000
TwallNewton: 16.9005
TprocNewton: 31.54


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 13767
DimSXGrad: 6029
SizeSCsystem: 18768
E_HcurlVel: 0.0444694
E_HgradPre: 0.00037824
E_L2Vel: 0.0624473
E_L2CurlVel: 0.0442834
E_L2Pre: 0.000679274
E_L2GradPre: 0.000374671
absE_HcurlVel: 0.208771
absE_HgradPre: 1.4236
absE_L2Vel: 0.0270574
absE_L2CurlVel: 0.20701
absE_L2Pre: 0.233882
absE_L2GradPre: 1.40426
N_L2Vel: 0.433284
N_L2CurlVel: 4.67467
N_L2Pre: 344.311
N_L2GradPre: 3747.97
E_cHcurlVel: 0.140855
E_cHgradPre: 0.149401
E_cL2Vel: 0.14954
E_cL2CurlVel: 0.140779
E_cL2Pre: 0.0473995
E_cL2GradPre: 0.149968
absE_cHcurlVel: 0.66656
absE_cHgradPre: 577.266
absE_cL2Vel: 0.0647529
absE_cL2CurlVel: 0.663407
absE_cL2Pre: 16.7583
absE_cL2GradPre: 577.023
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 8.31914e-13
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 100.575
TprocNewton: 166.04


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 55715
DimSXGrad: 24533
SizeSCsystem: 76256
E_HcurlVel: 0.0122981
E_HgradPre: 0.000109967
E_L2Vel: 0.0253895
E_L2CurlVel: 0.012127
E_L2Pre: 8.03479e-05
E_L2GradPre: 0.000110184
absE_HcurlVel: 0.0581254
absE_HgradPre: 0.42308
absE_L2Vel: 0.0109983
absE_L2CurlVel: 0.0570754
absE_L2Pre: 0.0282879
absE_L2GradPre: 0.422133
N_L2Vel: 0.433182
N_L2CurlVel: 4.70647
N_L2Pre: 352.068
N_L2GradPre: 3831.18
E_cHcurlVel: 0.0554506
E_cHgradPre: 0.0567245
E_cL2Vel: 0.0582013
E_cL2CurlVel: 0.0554268
E_cL2Pre: 0.0107255
E_cL2GradPre: 0.0569549
absE_cHcurlVel: 0.262406
absE_cHgradPre: 219.175
absE_cL2Vel: 0.0252019
absE_cL2CurlVel: 0.261193
absE_cL2Pre: 3.79205
absE_cL2GradPre: 219.143
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 1.75706e-12
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 1004.88
TprocNewton: 1310.92


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1000
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 93621
DimSXGrad: 41321
SizeSCsystem: 128352
E_HcurlVel: 0.00836219
E_HgradPre: 7.49771e-05
E_L2Vel: 0.0184134
E_L2CurlVel: 0.00822498
E_L2Pre: 4.25225e-05
E_L2GradPre: 7.51916e-05
absE_HcurlVel: 0.0395471
absE_HgradPre: 0.28908
absE_L2Vel: 0.00797454
absE_L2CurlVel: 0.0387348
absE_L2Pre: 0.0150022
absE_L2GradPre: 0.28869
N_L2Vel: 0.433083
N_L2CurlVel: 4.7094
N_L2Pre: 352.807
N_L2GradPre: 3839.4
E_cHcurlVel: 0.0393449
E_cHgradPre: 0.0401022
E_cL2Vel: 0.0409781
E_cL2CurlVel: 0.0393308
E_cL2Pre: 0.00630947
E_cL2GradPre: 0.040267
absE_cHcurlVel: 0.186189
absE_cHgradPre: 154.949
absE_cL2Vel: 0.0177441
absE_cL2CurlVel: 0.185342
absE_cL2Pre: 2.23073
absE_cL2GradPre: 154.933
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 353.553
N_cL2GradPre: 3847.65
TolNewton: 1e-08
ResidualNewton: 2.21321e-13
TotNewton: 13
ItNewtonMax: 1000
TwallNewton: 2677.66
TprocNewton: 3178.09


==> outputs/trigo/Voro-small-0_k1_Re1_Psca1e3/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre     Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre    Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.35031     --     3.22006     --     3.17901      --     0.492861     --     2.47698     --     2.66221       --     1.59244        10.1013         2.33234         10.2432
2    0.454124  0.0514914   3.20   0.296498    3.98   0.456802     3.24   0.0973925    2.71   0.230412    3.97   0.466525      2.91   0.243007       1.63494         0.460885        1.79502
2    0.305313  0.0125732   3.55   0.0621805   3.93   0.151622     2.78   0.0313267    2.86   0.0514455   3.78   0.160104      2.69   0.059482       0.574042        0.148245        0.616023
2    0.176754  0.00240124  3.03   0.00861837  3.62   0.0351181    2.68   0.00761314   2.59   0.00723428  3.59   0.0373164     2.66   0.0113631      0.13479         0.0360272       0.143581
2    0.150004  0.00133728  3.57   0.00425308  4.30   0.0211053    3.10   0.00450818   3.19   0.00359691  4.26   0.0223618     3.12   0.00632832     0.0811075       0.0213338       0.0860406


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 1942
DimSXGrad: 701
SizeSCsystem: 2347
E_HcurlVel: 0.35031
E_HgradPre: 3.1794
E_L2Vel: 0.450913
E_L2CurlVel: 0.349096
E_L2Pre: 3.22006
E_L2GradPre: 3.17901
absE_HcurlVel: 1.59244
absE_HgradPre: 10.1505
absE_L2Vel: 0.209276
absE_L2CurlVel: 1.57862
absE_L2Pre: 0.998865
absE_L2GradPre: 10.1013
N_L2Vel: 0.464116
N_L2CurlVel: 4.52203
N_L2Pre: 0.3102
N_L2GradPre: 3.17749
E_cHcurlVel: 0.492861
E_cHgradPre: 2.66071
E_cL2Vel: 0.494515
E_cL2CurlVel: 0.492847
E_cL2Pre: 2.47698
E_cL2GradPre: 2.66221
absE_cHcurlVel: 2.33234
absE_cHgradPre: 10.2806
absE_cL2Vel: 0.214131
absE_cL2CurlVel: 2.32249
absE_cL2Pre: 0.875746
absE_cL2GradPre: 10.2432
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 1.41037e-09
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 3.34093
TprocNewton: 42.85


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 9526
DimSXGrad: 3477
SizeSCsystem: 11629
E_HcurlVel: 0.0514914
E_HgradPre: 0.455709
E_L2Vel: 0.0616827
E_L2CurlVel: 0.0513957
E_L2Pre: 0.296498
E_L2GradPre: 0.456802
absE_HcurlVel: 0.243007
absE_HgradPre: 1.63781
absE_L2Vel: 0.0267891
absE_L2CurlVel: 0.241526
absE_L2Pre: 0.0968354
absE_L2GradPre: 1.63494
N_L2Vel: 0.434306
N_L2CurlVel: 4.69934
N_L2Pre: 0.326597
N_L2GradPre: 3.57911
E_cHcurlVel: 0.0973925
E_cHgradPre: 0.465046
E_cL2Vel: 0.099718
E_cL2CurlVel: 0.0973727
E_cL2Pre: 0.230412
E_cL2GradPre: 0.466525
absE_cHcurlVel: 0.460885
absE_cHgradPre: 1.79687
absE_cL2Vel: 0.0431792
absE_cL2CurlVel: 0.458858
absE_cL2Pre: 0.0814629
absE_cL2GradPre: 1.79502
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 6.54204e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 17.6003
TprocNewton: 143.09


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 27957
DimSXGrad: 10422
SizeSCsystem: 34607
E_HcurlVel: 0.0125732
E_HgradPre: 0.151094
E_L2Vel: 0.0182194
E_L2CurlVel: 0.0125146
E_L2Pre: 0.0621805
E_L2GradPre: 0.151622
absE_HcurlVel: 0.059482
absE_HgradPre: 0.574448
absE_L2Vel: 0.00789219
absE_L2CurlVel: 0.0589561
absE_L2Pre: 0.0216122
absE_L2GradPre: 0.574042
N_L2Vel: 0.433174
N_L2CurlVel: 4.71099
N_L2Pre: 0.347573
N_L2GradPre: 3.78601
E_cHcurlVel: 0.0313267
E_cHgradPre: 0.159502
E_cL2Vel: 0.032871
E_cL2CurlVel: 0.0313133
E_cL2Pre: 0.0514455
E_cL2GradPre: 0.160104
absE_cHcurlVel: 0.148245
absE_cHgradPre: 0.616292
absE_cL2Vel: 0.0142335
absE_cL2CurlVel: 0.147561
absE_cL2Pre: 0.0181887
absE_cL2GradPre: 0.616023
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 2.57017e-10
TotNewton: 5
ItNewtonMax: 1000
TwallNewton: 67.791
TprocNewton: 620.35


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 112737
DimSXGrad: 42386
SizeSCsystem: 140483
E_HcurlVel: 0.00240124
E_HgradPre: 0.0349797
E_L2Vel: 0.00403836
E_L2CurlVel: 0.00238263
E_L2Pre: 0.00861837
E_L2GradPre: 0.0351181
absE_HcurlVel: 0.0113631
absE_HgradPre: 0.134825
absE_L2Vel: 0.00174872
absE_L2CurlVel: 0.0112277
absE_L2Pre: 0.00303939
absE_L2GradPre: 0.13479
N_L2Vel: 0.433028
N_L2CurlVel: 4.71231
N_L2Pre: 0.352665
N_L2GradPre: 3.8382
E_cHcurlVel: 0.00761314
E_cHgradPre: 0.0371658
E_cL2Vel: 0.00784404
E_cL2CurlVel: 0.00761116
E_cL2Pre: 0.00723428
E_cL2GradPre: 0.0373164
absE_cHcurlVel: 0.0360272
absE_cHgradPre: 0.143603
absE_cL2Vel: 0.00339657
absE_cL2CurlVel: 0.0358667
absE_cL2Pre: 0.0025577
absE_cL2GradPre: 0.143581
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 4.88591e-11
TotNewton: 15
ItNewtonMax: 1000
TwallNewton: 1428.26
TprocNewton: 22728.5


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/results-5.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 1
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
NbEdges: 27546
DimSXCurl: 189294
DimSXGrad: 71511
SizeSCsystem: 236639
E_HcurlVel: 0.00133728
E_HgradPre: 0.0210204
E_L2Vel: 0.00234698
E_L2CurlVel: 0.00132549
E_L2Pre: 0.00425308
E_L2GradPre: 0.0211053
absE_HcurlVel: 0.00632832
absE_HgradPre: 0.0811214
absE_L2Vel: 0.00101628
absE_L2CurlVel: 0.00624618
absE_L2Pre: 0.00150184
absE_L2GradPre: 0.0811075
N_L2Vel: 0.433018
N_L2CurlVel: 4.71236
N_L2Pre: 0.353117
N_L2GradPre: 3.84298
E_cHcurlVel: 0.00450818
E_cHgradPre: 0.0222705
E_cL2Vel: 0.00463003
E_cL2CurlVel: 0.00450714
E_cL2Pre: 0.00359691
E_cL2GradPre: 0.0223618
absE_cHcurlVel: 0.0213338
absE_cHgradPre: 0.08605
absE_cL2Vel: 0.00200486
absE_cL2CurlVel: 0.0212394
absE_cL2Pre: 0.0012717
absE_cL2GradPre: 0.0860406
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 0.353553
N_cL2GradPre: 3.84765
TolNewton: 1e-08
ResidualNewton: 5.80773e-09
TotNewton: 230
ItNewtonMax: 1000
TwallNewton: 49321.2
TprocNewton: 920465


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/data_rates.dat <==
Deg  MeshSize  E_HcurlVel  Rate1  E_L2Pre      Rate2  E_L2GradPre  Rate3  E_cHcurlVel  Rate4  E_cL2Pre   Rate5  E_cL2GradPre  Rate6  absE_HcurlVel  absE_L2GradPre  absE_cHcurlVel  absE_cL2GradPre
2    0.826611  0.35031     --     0.120823     --     0.0317901    --     0.492861     --     0.468157   --     0.536167      --     1.59244        10.1013         2.33234         206.298
2    0.454124  0.0514914   3.20   0.00336298   5.98   0.00456802   3.24   0.0973925    2.71   0.0990528  2.59   0.167306      1.94   0.243007       1.63494         0.460885        64.3735
2    0.305313  0.0125732   3.55   0.000624273  4.24   0.00151622   2.78   0.0313267    2.86   0.0213944  3.86   0.0539174     2.85   0.059482       0.574042        0.148245        20.7455
2    0.176754  0.00240124  3.03   8.63095e-05  3.62   0.000351181  2.68   0.00761314   2.59   0.0031046  3.53   0.0128746     2.62   0.0113631      0.13479         0.0360272       4.95368


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/results-1.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimSXCurl: 1942
DimSXGrad: 701
SizeSCsystem: 2347
E_HcurlVel: 0.35031
E_HgradPre: 0.0337474
E_L2Vel: 0.450913
E_L2CurlVel: 0.349096
E_L2Pre: 0.120823
E_L2GradPre: 0.0317901
absE_HcurlVel: 1.59244
absE_HgradPre: 10.7742
absE_L2Vel: 0.209276
absE_L2CurlVel: 1.57862
absE_L2Pre: 3.74793
absE_L2GradPre: 10.1013
N_L2Vel: 0.464116
N_L2CurlVel: 4.52203
N_L2Pre: 31.02
N_L2GradPre: 317.749
E_cHcurlVel: 0.492861
E_cHgradPre: 0.535634
E_cL2Vel: 0.494515
E_cL2CurlVel: 0.492847
E_cL2Pre: 0.468157
E_cL2GradPre: 0.536167
absE_cHcurlVel: 2.33234
absE_cHgradPre: 206.961
absE_cL2Vel: 0.214131
absE_cL2CurlVel: 2.32249
absE_cL2Pre: 16.5519
absE_cL2GradPre: 206.298
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 3.85792e-12
TotNewton: 17
ItNewtonMax: 1000
TwallNewton: 8.61664
TprocNewton: 127.2


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/results-2.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimSXCurl: 9526
DimSXGrad: 3477
SizeSCsystem: 11629
E_HcurlVel: 0.0514914
E_HgradPre: 0.00455937
E_L2Vel: 0.0616827
E_L2CurlVel: 0.0513957
E_L2Pre: 0.00336298
E_L2GradPre: 0.00456802
absE_HcurlVel: 0.243007
absE_HgradPre: 1.63863
absE_L2Vel: 0.0267891
absE_L2CurlVel: 0.241526
absE_L2Pre: 0.109834
absE_L2GradPre: 1.63494
N_L2Vel: 0.434306
N_L2CurlVel: 4.69934
N_L2Pre: 32.6597
N_L2GradPre: 357.911
E_cHcurlVel: 0.0973925
E_cHgradPre: 0.166851
E_cL2Vel: 0.099718
E_cL2CurlVel: 0.0973727
E_cL2Pre: 0.0990528
E_cL2GradPre: 0.167306
absE_cHcurlVel: 0.460885
absE_cHgradPre: 64.4687
absE_cL2Vel: 0.0431792
absE_cL2CurlVel: 0.458858
absE_cL2Pre: 3.50205
absE_cL2GradPre: 64.3735
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 2.90438e-09
TotNewton: 16
ItNewtonMax: 1000
TwallNewton: 47.1581
TprocNewton: 339.17


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/results-3.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimSXCurl: 27957
DimSXGrad: 10422
SizeSCsystem: 34607
E_HcurlVel: 0.0125732
E_HgradPre: 0.00151095
E_L2Vel: 0.0182194
E_L2CurlVel: 0.0125146
E_L2Pre: 0.000624273
E_L2GradPre: 0.00151622
absE_HcurlVel: 0.059482
absE_HgradPre: 0.574452
absE_L2Vel: 0.00789219
absE_L2CurlVel: 0.0589561
absE_L2Pre: 0.021698
absE_L2GradPre: 0.574042
N_L2Vel: 0.433174
N_L2CurlVel: 4.71099
N_L2Pre: 34.7573
N_L2GradPre: 378.601
E_cHcurlVel: 0.0313267
E_cHgradPre: 0.0537268
E_cL2Vel: 0.032871
E_cL2CurlVel: 0.0313133
E_cL2Pre: 0.0213944
E_cL2GradPre: 0.0539174
absE_cHcurlVel: 0.148245
absE_cHgradPre: 20.7593
absE_cL2Vel: 0.0142335
absE_cL2CurlVel: 0.147561
absE_cL2Pre: 0.756406
absE_cL2GradPre: 20.7455
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 3.26329e-09
TotNewton: 16
ItNewtonMax: 1000
TwallNewton: 188.51
TprocNewton: 1598.52


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/results-4.txt <==
Solution: 0
Boundary conditions: N
Reynolds: 1
PressureScaling: 100
NaviderScaling: 1
StabilisationParameter: 0.1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimSXCurl: 112737
DimSXGrad: 42386
SizeSCsystem: 140483
E_HcurlVel: 0.00240124
E_HgradPre: 0.000349797
E_L2Vel: 0.00403836
E_L2CurlVel: 0.00238263
E_L2Pre: 8.63095e-05
E_L2GradPre: 0.000351181
absE_HcurlVel: 0.0113631
absE_HgradPre: 0.134825
absE_L2Vel: 0.00174872
absE_L2CurlVel: 0.0112277
absE_L2Pre: 0.00304383
absE_L2GradPre: 0.13479
N_L2Vel: 0.433028
N_L2CurlVel: 4.71231
N_L2Pre: 35.2665
N_L2GradPre: 383.82
E_cHcurlVel: 0.00761314
E_cHgradPre: 0.0128237
E_cL2Vel: 0.00784404
E_cL2CurlVel: 0.00761116
E_cL2Pre: 0.0031046
E_cL2GradPre: 0.0128746
absE_cHcurlVel: 0.0360272
absE_cHgradPre: 4.9549
absE_cL2Vel: 0.00339657
absE_cL2CurlVel: 0.0358667
absE_cL2Pre: 0.109764
absE_cL2GradPre: 4.95368
N_cL2Vel: 0.433013
N_cL2CurlVel: 4.71239
N_cL2Pre: 35.3553
N_cL2GradPre: 384.765
TolNewton: 1e-08
ResidualNewton: 4.23514e-10
TotNewton: 37
ItNewtonMax: 1000
TwallNewton: 3342.66
TprocNewton: 52973.6


==> outputs/trigo/Voro-small-0_k2_Re1_Psca1e2/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve

